Automatic classification of time-variable X-ray sources

To maximize the discovery potential of future synoptic surveys, especially in the field of transient science, it will be necessary to use automatic classification to identify some of the astronomical sources. The data mining technique of supervised classification is suitable for this problem. Here, we present a supervised learning method to automatically classify variable X-ray sources in the second \textit{XMM-Newton} serendipitous source catalog (2XMMi-DR2). Random Forest is our classifier of choice since it is one of the most accurate learning algorithms available. Our training set consists of 873 variable sources and their features are derived from time series, spectra, and other multi-wavelength contextual information. The 10-fold cross validation accuracy of the training data is ${\sim}$97% on a seven-class data set. We applied the trained classification model to 411 unknown variable 2XMM sources to produce a probabilistically classified catalog. Using the classification margin and the Random Forest derived outlier measure, we identified 12 anomalous sources, of which, 2XMM J180658.7$-$500250 appears to be the most unusual source in the sample. Its X-ray spectra is suggestive of a ULX but its variability makes it highly unusual. Machine-learned classification and anomaly detection will facilitate scientific discoveries in the era of all-sky surveys.

==> supplemental/supp_table7.csv <==
# Col 1:   XMM name 
# Col 2-8: Probability of source belong to AGN, CV, GRB, SSS, Star, ULX, XRB 
# Col 9:   Maximum classification probability 
# Col 10:  Output class from Random Forest classifier  
# Col 11:  Classification margin 
# Col 12:  Whether this source is in the known or unknown sample 
# Col 13:  For known sources, the actual class   
# 
# Prepared on 11/11/2013 
# 
# Email: kitty@physics.usyd.edu.au 
# 

XMM Name,P_AGN,P_CV,P_GRB,P_SSS,P_Star,P_ULX,P_XRB,P_Max,Class,Margin,Known/Unknown,Actual_Class 
2XMM J000218.5-295108,0.004,0.005,0.001,0.000,0.985,0.001,0.004,0.985,Star,0.971,Known,Star
2XMM J000225.9-295238,0.011,0.011,0.002,0.000,0.970,0.001,0.005,0.970,Star,0.940,Known,Star
2XMM J000239.3-300803,0.074,0.030,0.013,0.003,0.857,0.003,0.021,0.857,Star,0.713,Known,Star
2XMM J000244.8-355301,0.095,0.009,0.039,0.003,0.827,0.005,0.023,0.827,Star,0.653,Known,Star
2XMM J000256.3-300444,0.019,0.039,0.000,0.001,0.919,0.000,0.021,0.919,Star,0.839,Known,Star
2XMM J000354.2-255841,0.078,0.014,0.048,0.001,0.810,0.005,0.044,0.810,Star,0.620,Unknown,None
2XMM J000511.6+634018,0.133,0.027,0.009,0.001,0.786,0.001,0.043,0.786,Star,0.572,Unknown,None
2XMM J000619.5+201210,0.945,0.002,0.000,0.000,0.003,0.036,0.014,0.945,AGN,0.891,Known,AGN
2XMM J001124.7-112843,0.052,0.778,0.000,0.006,0.128,0.006,0.030,0.778,CV,0.556,Known,CV
2XMM J001445.7-391435,0.028,0.002,0.000,0.016,0.906,0.006,0.042,0.906,Star,0.812,Known,Star
2XMM J001528.8-391318,0.050,0.005,0.001,0.024,0.053,0.722,0.145,0.722,ULX,0.444,Known,ULX
2XMM J001651.4+813948,0.033,0.021,0.069,0.001,0.857,0.005,0.013,0.857,Star,0.713,Known,Star
2XMM J002029.1+591651,0.040,0.020,0.006,0.014,0.050,0.246,0.624,0.624,XRB,0.248,Known,XRB
2XMM J002111.3-084140,0.005,0.018,0.000,0.000,0.970,0.000,0.007,0.970,Star,0.940,Unknown,None
2XMM J002133.3-150751,0.502,0.025,0.060,0.007,0.346,0.010,0.050,0.502,AGN,0.004,Unknown,None
2XMM J002523.8+640932,0.130,0.166,0.030,0.047,0.438,0.047,0.142,0.438,Star,-0.124,Unknown,None
2XMM J002525.5+640821,0.026,0.098,0.093,0.001,0.681,0.063,0.038,0.681,Star,0.362,Unknown,None
2XMM J002748.9-712216,0.126,0.090,0.102,0.002,0.672,0.002,0.006,0.672,Star,0.344,Known,GRB
2XMM J003911.2+853127,0.002,0.002,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.991,Known,Star
2XMM J004134.2+851230,0.122,0.053,0.007,0.002,0.788,0.003,0.025,0.788,Star,0.576,Unknown,None
2XMM J004146.7+402421,0.100,0.049,0.011,0.000,0.828,0.001,0.011,0.828,Star,0.656,Unknown,None
2XMM J004153.4+402117,0.606,0.096,0.000,0.010,0.230,0.008,0.050,0.606,AGN,0.212,Known,AGN
2XMM J004207.6+411814,0.004,0.000,0.000,0.002,0.006,0.010,0.978,0.978,XRB,0.956,Known,XRB
2XMM J004213.0+411835,0.040,0.002,0.000,0.022,0.019,0.027,0.890,0.890,XRB,0.779,Unknown,None
2XMM J004218.3+411223,0.052,0.002,0.001,0.131,0.081,0.046,0.687,0.687,XRB,0.375,Unknown,None
2XMM J004221.4+411600,0.032,0.001,0.000,0.041,0.016,0.009,0.901,0.901,XRB,0.801,Unknown,None
2XMM J004222.8+411535,0.008,0.003,0.003,0.009,0.006,0.060,0.911,0.911,XRB,0.823,Known,XRB
2XMM J004233.8+411619,0.166,0.002,0.000,0.158,0.150,0.132,0.391,0.391,XRB,-0.218,Unknown,None
2XMM J004236.4+411349,0.143,0.004,0.000,0.137,0.331,0.166,0.219,0.331,Star,-0.338,Known,SSS
2XMM J004238.5+411603,0.023,0.006,0.006,0.007,0.011,0.101,0.845,0.845,XRB,0.691,Known,XRB
2XMM J004241.6+411635,0.095,0.008,0.001,0.075,0.054,0.118,0.648,0.648,XRB,0.296,Known,XRB
2XMM J004243.7+411631,0.126,0.001,0.000,0.042,0.030,0.076,0.726,0.726,XRB,0.452,Known,XRB
2XMM J004244.2+411608,0.720,0.003,0.000,0.037,0.125,0.029,0.087,0.720,AGN,0.439,Known,AGN
2XMM J004246.9+411616,0.826,0.004,0.000,0.021,0.042,0.031,0.076,0.826,AGN,0.653,Known,AGN
2XMM J004247.8+411548,0.189,0.009,0.000,0.139,0.535,0.032,0.096,0.535,Star,0.070,Known,Star
2XMM J004252.4+411540,0.040,0.007,0.000,0.774,0.033,0.038,0.107,0.774,SSS,0.549,Known,SSS
2XMM J004314.3+410721,0.017,0.010,0.000,0.003,0.020,0.004,0.947,0.947,XRB,0.893,Known,XRB
2XMM J004540.4+420807,0.024,0.001,0.001,0.091,0.399,0.074,0.412,0.412,XRB,-0.176,Known,XRB
2XMM J004717.5-251812,0.012,0.001,0.003,0.014,0.026,0.050,0.895,0.895,XRB,0.789,Known,XRB
2XMM J004722.6-252050,0.008,0.003,0.002,0.007,0.012,0.044,0.924,0.924,XRB,0.848,Known,XRB
2XMM J004723.5-731226,0.025,0.020,0.001,0.011,0.036,0.022,0.885,0.885,XRB,0.770,Known,XRB
2XMM J004942.2-732312,0.006,0.006,0.000,0.002,0.008,0.002,0.976,0.976,XRB,0.952,Known,XRB
2XMM J005152.0-731032,0.012,0.023,0.001,0.007,0.024,0.012,0.921,0.921,XRB,0.842,Known,XRB
2XMM J005334.9+124136,0.985,0.005,0.000,0.000,0.000,0.009,0.001,0.985,AGN,0.970,Known,AGN
2XMM J005455.4-724511,0.020,0.006,0.001,0.009,0.037,0.036,0.891,0.891,XRB,0.782,Known,XRB
2XMM J005510.0-374212,0.026,0.004,0.006,0.048,0.055,0.076,0.788,0.788,XRB,0.575,Known,XRB
2XMM J005510.8-374834,0.038,0.001,0.002,0.015,0.819,0.029,0.096,0.819,Star,0.639,Known,Star
2XMM J005510.9-373854,0.003,0.007,0.000,0.783,0.069,0.056,0.082,0.783,SSS,0.566,Known,SSS
2XMM J005517.8-723852,0.016,0.008,0.004,0.004,0.016,0.014,0.938,0.938,XRB,0.876,Known,XRB
2XMM J005720.2-222256,0.857,0.058,0.000,0.027,0.030,0.002,0.026,0.857,AGN,0.714,Known,AGN
2XMM J005749.6-720238,0.009,0.026,0.001,0.004,0.009,0.015,0.936,0.936,XRB,0.871,Known,XRB
2XMM J005759.9-272126,0.033,0.012,0.000,0.000,0.949,0.000,0.006,0.949,Star,0.898,Unknown,None
2XMM J010120.7-721118,0.017,0.001,0.000,0.011,0.023,0.008,0.940,0.940,XRB,0.880,Known,XRB
2XMM J010313.9-720914,0.002,0.001,0.001,0.003,0.004,0.006,0.983,0.983,XRB,0.966,Known,XRB
2XMM J010337.4-720133,0.014,0.007,0.000,0.017,0.017,0.014,0.931,0.931,XRB,0.862,Known,XRB
2XMM J010516.8-582615,0.847,0.027,0.000,0.014,0.015,0.079,0.018,0.847,AGN,0.694,Known,AGN
2XMM J010712.0+140844,0.602,0.224,0.016,0.006,0.074,0.002,0.076,0.602,AGN,0.204,Known,AGN
2XMM J011012.9+600435,0.029,0.859,0.010,0.002,0.020,0.002,0.080,0.859,CV,0.718,Known,CV
2XMM J011356.4-144239,0.374,0.012,0.034,0.000,0.492,0.004,0.084,0.492,Star,-0.016,Known,AGN
2XMM J011543.9+330845,0.020,0.055,0.003,0.001,0.912,0.002,0.007,0.912,Star,0.824,Unknown,None
2XMM J011615.3-732655,0.267,0.024,0.016,0.002,0.356,0.025,0.311,0.356,Star,-0.288,Unknown,None
2XMM J011705.0-732635,0.030,0.328,0.006,0.000,0.063,0.000,0.573,0.573,XRB,0.146,Known,XRB
2XMM J011722.4-732418,0.214,0.035,0.042,0.000,0.661,0.002,0.046,0.661,Star,0.322,Unknown,None
2XMM J011837.6-732526,0.003,0.004,0.000,0.000,0.992,0.000,0.001,0.992,Star,0.984,Known,Star
2XMM J011939.0-732731,0.029,0.025,0.000,0.000,0.932,0.002,0.012,0.932,Star,0.864,Known,Star
2XMM J012019.6-440742,0.906,0.010,0.000,0.010,0.010,0.040,0.024,0.906,AGN,0.812,Known,AGN
2XMM J012539.7+315511,0.293,0.041,0.040,0.009,0.573,0.004,0.040,0.573,Star,0.146,Unknown,None
2XMM J013324.3+304402,0.005,0.001,0.000,0.003,0.005,0.015,0.971,0.971,XRB,0.941,Unknown,None
2XMM J013328.6+302724,0.005,0.007,0.002,0.002,0.009,0.044,0.932,0.932,XRB,0.863,Known,XRB
2XMM J013334.0+303212,0.006,0.002,0.002,0.012,0.011,0.022,0.945,0.945,XRB,0.890,Known,XRB
2XMM J013350.8+303937,0.099,0.007,0.000,0.002,0.009,0.855,0.029,0.855,ULX,0.710,Known,ULX
2XMM J013612.5+154957,0.288,0.019,0.003,0.036,0.213,0.286,0.156,0.288,AGN,-0.424,Unknown,None
2XMM J013651.0+154546,0.062,0.004,0.001,0.038,0.127,0.531,0.237,0.531,ULX,0.062,Known,ULX
2XMM J013654.4-350952,0.640,0.108,0.010,0.074,0.090,0.010,0.068,0.640,AGN,0.280,Known,AGN
2XMM J013901.9-175700,0.006,0.064,0.006,0.008,0.886,0.016,0.014,0.886,Star,0.772,Known,Star
2XMM J013955.7+061922,0.772,0.120,0.000,0.016,0.056,0.010,0.026,0.772,AGN,0.544,Known,AGN
2XMM J014031.0-680507,0.007,0.007,0.001,0.000,0.985,0.001,0.001,0.985,Star,0.969,Known,Star
2XMM J014100.2-675326,0.165,0.271,0.038,0.003,0.385,0.016,0.122,0.385,Star,-0.230,Known,CV
2XMM J014528.9+610729,0.190,0.121,0.015,0.003,0.625,0.007,0.039,0.625,Star,0.249,Unknown,None
2XMM J014700.1+612124,0.024,0.288,0.000,0.002,0.202,0.002,0.482,0.482,XRB,-0.036,Known,XRB
2XMM J014708.7-392406,0.010,0.009,0.002,0.003,0.970,0.000,0.006,0.970,Star,0.940,Unknown,None
2XMM J015234.8-134735,0.710,0.029,0.008,0.002,0.216,0.002,0.033,0.710,AGN,0.420,Known,AGN
2XMM J015543.4+002807,0.062,0.758,0.004,0.006,0.104,0.002,0.064,0.758,CV,0.516,Known,CV
2XMM J020348.4+295924,0.118,0.624,0.020,0.014,0.154,0.002,0.068,0.624,CV,0.248,Known,CV
2XMM J020506.9+771651,0.000,0.001,0.000,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J020950.5-631839,0.086,0.760,0.002,0.006,0.090,0.008,0.048,0.760,CV,0.520,Known,CV
2XMM J021603.5-735043,0.002,0.001,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.991,Known,Star
2XMM J021821.0+571027,0.055,0.053,0.005,0.000,0.823,0.003,0.061,0.823,Star,0.645,Known,Star
2XMM J021829.9-045513,0.011,0.007,0.001,0.001,0.978,0.001,0.001,0.978,Star,0.956,Known,Star
2XMM J021831.3-045504,0.001,0.000,0.001,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J021910.8+570731,0.021,0.094,0.002,0.002,0.862,0.004,0.015,0.862,Star,0.724,Unknown,None
2XMM J021915.7+570653,0.111,0.074,0.003,0.004,0.765,0.000,0.043,0.765,Star,0.530,Unknown,None
2XMM J022140.8+570554,0.109,0.117,0.013,0.002,0.703,0.001,0.056,0.703,Star,0.405,Unknown,None
2XMM J022150.0-041222,0.312,0.122,0.019,0.003,0.520,0.000,0.024,0.520,Star,0.040,Unknown,None
2XMM J022428.8-041414,0.558,0.024,0.030,0.000,0.368,0.000,0.020,0.558,AGN,0.116,Unknown,None
2XMM J022643.0-045919,0.160,0.164,0.004,0.002,0.634,0.002,0.034,0.634,Star,0.268,Unknown,None
2XMM J022700.7-042020,0.868,0.059,0.008,0.005,0.041,0.007,0.012,0.868,AGN,0.736,Known,AGN
2XMM J022743.5-025232,0.043,0.030,0.005,0.003,0.907,0.001,0.011,0.907,Star,0.814,Unknown,None
2XMM J023206.6-073031,0.005,0.006,0.001,0.000,0.988,0.000,0.000,0.988,Star,0.976,Unknown,None
2XMM J023213.4-072945,0.416,0.016,0.043,0.005,0.492,0.005,0.023,0.492,Star,-0.016,Unknown,None
2XMM J023422.5-434748,0.027,0.023,0.006,0.009,0.848,0.010,0.077,0.848,Star,0.696,Known,Star
2XMM J023610.3-521553,0.653,0.069,0.006,0.003,0.238,0.003,0.028,0.653,AGN,0.305,Unknown,None
2XMM J023611.3-521914,0.192,0.504,0.034,0.020,0.206,0.008,0.036,0.504,CV,0.008,Known,CV
2XMM J023838.9+163659,0.795,0.113,0.002,0.007,0.048,0.004,0.033,0.795,AGN,0.589,Known,AGN
2XMM J024031.6+611345,0.085,0.039,0.003,0.000,0.291,0.005,0.579,0.579,XRB,0.158,Known,XRB
2XMM J024146.8-525951,0.020,0.032,0.019,0.011,0.880,0.009,0.029,0.880,Star,0.760,Known,Star
2XMM J024147.3-525931,0.010,0.017,0.001,0.004,0.958,0.002,0.008,0.958,Star,0.916,Known,Star
2XMM J024244.4-000632,0.034,0.008,0.008,0.013,0.776,0.118,0.044,0.776,Star,0.552,Known,Star
2XMM J024855.5+693803,0.000,0.000,0.000,0.000,0.996,0.000,0.004,0.996,Star,0.992,Known,Star
2XMM J024917.3-041252,0.728,0.103,0.011,0.024,0.095,0.008,0.031,0.728,AGN,0.456,Known,AGN
2XMM J025608.1+192634,0.041,0.241,0.010,0.007,0.116,0.002,0.583,0.583,XRB,0.166,Known,CV
2XMM J030810.0+405720,0.038,0.016,0.000,0.000,0.844,0.002,0.100,0.844,Star,0.688,Known,Star
2XMM J031701.2-663217,0.020,0.000,0.005,0.060,0.691,0.064,0.160,0.691,Star,0.382,Known,Star
2XMM J031819.8-662911,0.019,0.001,0.001,0.003,0.007,0.918,0.052,0.918,ULX,0.837,Known,ULX
2XMM J031822.1-663603,0.018,0.007,0.006,0.003,0.022,0.885,0.058,0.885,ULX,0.771,Known,ULX
2XMM J031921.5+032212,0.000,0.000,0.000,0.000,0.996,0.000,0.004,0.996,Star,0.992,Known,Star
2XMM J031926.5+410504,0.004,0.014,0.001,0.000,0.974,0.000,0.007,0.974,Star,0.948,Unknown,None
2XMM J031934.6+415603,0.000,0.003,0.000,0.000,0.997,0.000,0.000,0.997,Star,0.994,Unknown,None
2XMM J032059.7+185421,0.020,0.039,0.075,0.000,0.840,0.012,0.014,0.840,Star,0.680,Known,Star
2XMM J032315.3-493106,0.872,0.080,0.010,0.010,0.018,0.000,0.010,0.872,AGN,0.744,Known,AGN
2XMM J032333.8-371550,0.008,0.004,0.000,0.002,0.973,0.003,0.012,0.973,Star,0.946,Known,Star
2XMM J032341.1-370818,0.161,0.061,0.064,0.006,0.599,0.011,0.098,0.599,Star,0.198,Unknown,None
2XMM J032724.8+485810,0.187,0.101,0.001,0.003,0.546,0.003,0.159,0.546,Star,0.092,Unknown,None
2XMM J032810.9+311354,0.023,0.020,0.007,0.002,0.943,0.000,0.006,0.943,Star,0.885,Known,Star
2XMM J032847.0+025404,0.226,0.015,0.033,0.002,0.645,0.017,0.063,0.645,Star,0.289,Unknown,None
2XMM J032854.9+311629,0.011,0.004,0.025,0.001,0.949,0.001,0.009,0.949,Star,0.897,Known,Star
2XMM J032856.9+311622,0.008,0.001,0.000,0.000,0.989,0.000,0.003,0.989,Star,0.977,Known,Star
2XMM J032859.2+311549,0.030,0.026,0.008,0.000,0.884,0.000,0.052,0.884,Star,0.768,Known,Star
2XMM J032902.7+311602,0.000,0.000,0.004,0.000,0.995,0.000,0.001,0.995,Star,0.990,Known,Star
2XMM J032912.9+311815,0.077,0.023,0.004,0.007,0.837,0.002,0.050,0.837,Star,0.673,Known,Star
2XMM J032928.1+311629,0.003,0.005,0.004,0.000,0.986,0.000,0.003,0.986,Star,0.972,Known,Star
2XMM J033112.0+435416,0.040,0.571,0.000,0.000,0.047,0.003,0.339,0.571,CV,0.142,Known,CV
2XMM J033227.1-280124,0.746,0.011,0.011,0.001,0.195,0.005,0.030,0.746,AGN,0.492,Known,AGN
2XMM J033255.5-092729,0.014,0.008,0.004,0.012,0.934,0.018,0.010,0.934,Star,0.868,Known,Star
2XMM J033306.4-092515,0.013,0.004,0.005,0.002,0.967,0.000,0.009,0.967,Star,0.933,Unknown,None
2XMM J033336.3-360825,0.899,0.016,0.000,0.001,0.017,0.043,0.024,0.899,AGN,0.798,Known,AGN
2XMM J033528.6-254421,0.160,0.706,0.010,0.008,0.094,0.004,0.018,0.706,CV,0.412,Known,CV
2XMM J033647.2+003516,0.072,0.011,0.003,0.002,0.847,0.009,0.056,0.847,Star,0.695,Known,Star
2XMM J033740.5+004349,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Unknown,None
2XMM J033808.7-353418,0.100,0.027,0.015,0.003,0.823,0.002,0.030,0.823,Star,0.646,Unknown,None
2XMM J033815.0+002925,0.002,0.011,0.000,0.000,0.982,0.002,0.003,0.982,Star,0.964,Unknown,None
2XMM J034203.6-211439,0.826,0.022,0.000,0.008,0.028,0.080,0.036,0.826,AGN,0.652,Known,AGN
2XMM J034342.1+243424,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J034420.4+244622,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J034421.8+244606,0.001,0.001,0.000,0.000,0.997,0.000,0.001,0.997,Star,0.994,Known,Star
2XMM J034424.7+244606,0.013,0.000,0.002,0.000,0.957,0.000,0.028,0.957,Star,0.914,Known,Star
2XMM J034425.9+320427,0.016,0.002,0.042,0.000,0.939,0.000,0.001,0.939,Star,0.878,Known,Star
2XMM J034426.2+243523,0.000,0.012,0.000,0.000,0.986,0.000,0.002,0.986,Star,0.972,Known,Star
2XMM J034427.0+320443,0.001,0.000,0.000,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J034427.2+245037,0.002,0.000,0.000,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J034434.8+320634,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J034436.8+320645,0.001,0.003,0.000,0.000,0.992,0.000,0.004,0.992,Star,0.984,Known,Star
2XMM J034555.6+680455,0.058,0.013,0.006,0.004,0.021,0.772,0.128,0.772,ULX,0.544,Known,ULX
2XMM J034606.5+680705,0.028,0.002,0.000,0.022,0.896,0.016,0.037,0.896,Star,0.791,Known,Star
2XMM J034627.0+242713,0.013,0.002,0.002,0.000,0.978,0.000,0.005,0.978,Star,0.956,Known,Star
2XMM J034628.4+242601,0.000,0.000,0.000,0.000,0.996,0.000,0.004,0.996,Star,0.992,Known,Star
2XMM J034637.2+242036,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J034645.4+680947,0.064,0.002,0.001,0.184,0.207,0.202,0.341,0.341,XRB,-0.318,Unknown,None
2XMM J034740.3+241806,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMM J035024.9+171447,0.003,0.001,0.000,0.000,0.990,0.000,0.006,0.990,Star,0.980,Known,Star
2XMM J035410.6+314857,0.000,0.000,0.000,0.000,0.997,0.001,0.002,0.997,Star,0.995,Known,Star
2XMM J035413.9+315102,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.997,Known,Star
2XMM J035523.0+310245,0.008,0.098,0.000,0.002,0.122,0.000,0.770,0.770,XRB,0.540,Known,XRB
2XMM J040721.7-121003,0.008,0.025,0.000,0.001,0.954,0.000,0.012,0.954,Star,0.908,Unknown,None
2XMM J040744.8-710847,0.027,0.070,0.010,0.001,0.883,0.001,0.009,0.883,Star,0.767,Known,Star
2XMM J040807.0-712700,0.014,0.000,0.000,0.000,0.978,0.004,0.004,0.978,Star,0.956,Known,Star
2XMM J040911.3-711742,0.126,0.576,0.004,0.018,0.242,0.000,0.034,0.576,CV,0.152,Known,CV
2XMM J041302.1+102651,0.021,0.030,0.000,0.011,0.910,0.009,0.019,0.910,Star,0.820,Unknown,None
2XMM J041354.7+281132,0.002,0.002,0.002,0.000,0.922,0.002,0.070,0.922,Star,0.844,Known,Star
2XMM J041426.3+280600,0.000,0.000,0.000,0.000,0.998,0.000,0.002,0.998,Star,0.996,Known,Star
2XMM J041733.6+282048,0.004,0.000,0.005,0.000,0.987,0.001,0.003,0.987,Star,0.974,Known,Star
2XMM J041738.9+283300,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J041831.0+281628,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J041831.0+282716,0.005,0.022,0.000,0.001,0.963,0.001,0.008,0.963,Star,0.926,Known,Star
2XMM J041831.5+281658,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J041840.2+282424,0.000,0.000,0.001,0.000,0.998,0.001,0.000,0.998,Star,0.996,Known,Star
2XMM J041840.6+281915,0.018,0.032,0.004,0.001,0.859,0.001,0.085,0.859,Star,0.718,Known,Star
2XMM J041842.4+281849,0.003,0.004,0.000,0.000,0.992,0.000,0.001,0.992,Star,0.984,Known,Star
2XMM J041901.9+282233,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J041915.8+290626,0.006,0.018,0.002,0.000,0.964,0.000,0.010,0.964,Star,0.928,Known,Star
2XMM J041926.2+282614,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J041929.8+214513,0.003,0.001,0.000,0.000,0.994,0.000,0.001,0.994,Star,0.988,Known,Star
2XMM J041935.6+214658,0.000,0.000,0.001,0.000,0.999,0.000,0.000,0.999,Star,0.999,Unknown,None
2XMM J041942.1+555957,0.012,0.007,0.000,0.000,0.231,0.000,0.749,0.749,XRB,0.499,Known,XRB
2XMM J041956.6+271448,0.083,0.209,0.013,0.015,0.577,0.009,0.093,0.577,Star,0.155,Unknown,None
2XMM J042158.8+281806,0.000,0.002,0.000,0.000,0.994,0.000,0.004,0.994,Star,0.988,Known,Star
2XMM J042159.4+193206,0.108,0.012,0.002,0.000,0.806,0.006,0.066,0.806,Star,0.612,Known,Star
2XMM J042202.1+265730,0.010,0.011,0.003,0.000,0.949,0.000,0.027,0.949,Star,0.897,Known,Star
2XMM J042350.4+145517,0.002,0.004,0.000,0.000,0.990,0.000,0.003,0.990,Star,0.979,Unknown,None
2XMM J042412.4+144529,0.000,0.008,0.001,0.000,0.985,0.001,0.005,0.985,Star,0.970,Known,Star
2XMM J042534.2-083209,0.171,0.168,0.013,0.005,0.582,0.007,0.054,0.582,Star,0.164,Unknown,None
2XMM J042538.6-571436,0.153,0.447,0.031,0.018,0.170,0.022,0.159,0.447,CV,-0.107,Known,CV
2XMM J042604.3+170714,0.006,0.003,0.001,0.000,0.986,0.000,0.004,0.986,Star,0.972,Unknown,None
2XMM J042704.7+260615,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J042815.0+155403,0.006,0.004,0.001,0.000,0.986,0.000,0.003,0.986,Star,0.972,Known,Star
2XMM J042839.7+155217,0.000,0.002,0.000,0.000,0.986,0.000,0.012,0.986,Star,0.972,Known,Star
2XMM J042852.4+155855,0.004,0.002,0.003,0.000,0.986,0.000,0.005,0.986,Star,0.972,Known,Star
2XMM J042941.5+263257,0.098,0.044,0.008,0.004,0.820,0.000,0.026,0.820,Star,0.640,Known,Star
2XMM J042951.6+260645,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J043105.8+180320,0.001,0.001,0.001,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J043125.1+181616,0.002,0.003,0.000,0.000,0.992,0.001,0.002,0.992,Star,0.984,Known,Star
2XMM J043137.0+174235,0.003,0.015,0.000,0.000,0.978,0.000,0.004,0.978,Star,0.956,Known,Star
2XMM J043138.4+181357,0.036,0.028,0.007,0.001,0.873,0.002,0.055,0.873,Star,0.745,Known,Star
2XMM J043140.0+181356,0.013,0.020,0.028,0.000,0.924,0.002,0.013,0.924,Star,0.847,Known,Star
2XMM J043209.3+175723,0.008,0.007,0.007,0.001,0.967,0.004,0.006,0.967,Star,0.935,Known,Star
2XMM J043306.6+240954,0.002,0.000,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J043309.9+243342,0.008,0.014,0.014,0.000,0.954,0.000,0.010,0.954,Star,0.908,Known,Star
2XMM J043311.0+052116,0.976,0.003,0.000,0.000,0.002,0.019,0.000,0.976,AGN,0.952,Known,AGN
2XMM J043333.0+225252,0.054,0.040,0.001,0.000,0.871,0.002,0.032,0.871,Star,0.742,Known,Star
2XMM J043411.0+225143,0.000,0.000,0.000,0.000,0.998,0.000,0.002,0.998,Star,0.996,Known,Star
2XMM J043456.9+225835,0.012,0.006,0.000,0.000,0.970,0.000,0.012,0.970,Star,0.940,Known,Star
2XMM J043513.2+225919,0.008,0.001,0.009,0.000,0.978,0.001,0.003,0.978,Star,0.956,Known,Star
2XMM J043552.7+225422,0.028,0.000,0.000,0.004,0.964,0.000,0.004,0.964,Star,0.928,Known,Star
2XMM J043754.5-471817,0.020,0.020,0.001,0.000,0.958,0.001,0.000,0.958,Star,0.916,Unknown,None
2XMM J043944.8-454042,0.762,0.096,0.016,0.008,0.088,0.000,0.030,0.762,AGN,0.524,Known,AGN
2XMM J044005.6-452943,0.036,0.045,0.001,0.000,0.905,0.001,0.012,0.905,Star,0.810,Unknown,None
2XMM J045141.5-034833,0.966,0.003,0.000,0.000,0.002,0.026,0.003,0.966,AGN,0.932,Known,AGN
2XMM J045401.0-532110,0.119,0.006,0.000,0.021,0.591,0.145,0.119,0.591,Star,0.181,Unknown,None
2XMM J045445.5-180641,0.235,0.020,0.001,0.058,0.283,0.349,0.054,0.349,ULX,-0.302,Unknown,None
2XMM J045548.2+302016,0.000,0.005,0.000,0.000,0.994,0.000,0.001,0.994,Star,0.988,Known,Star
2XMM J045559.3+303401,0.004,0.020,0.000,0.002,0.932,0.000,0.042,0.932,Star,0.864,Known,Star
2XMM J045601.9+302104,0.052,0.128,0.002,0.002,0.786,0.000,0.030,0.786,Star,0.572,Known,Star
2XMM J045617.0+302652,0.195,0.110,0.012,0.002,0.528,0.004,0.149,0.528,Star,0.056,Unknown,None
2XMM J045632.1+302326,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J045912.4+515004,0.193,0.115,0.033,0.001,0.517,0.001,0.140,0.517,Star,0.035,Unknown,None
2XMM J050526.8-674315,0.000,0.002,0.000,0.000,0.997,0.000,0.000,0.997,Star,0.994,Known,Star
2XMM J050551.4-283719,0.008,0.002,0.002,0.000,0.982,0.002,0.004,0.982,Star,0.964,Unknown,None
2XMM J051144.4-324033,0.008,0.006,0.000,0.002,0.982,0.002,0.000,0.982,Star,0.964,Unknown,None
2XMM J051213.2-324140,0.170,0.684,0.004,0.004,0.024,0.006,0.108,0.684,CV,0.368,Known,CV
2XMM J051237.5-161924,0.005,0.009,0.001,0.000,0.982,0.000,0.003,0.982,Star,0.964,Unknown,None
2XMM J051255.8-161220,0.000,0.020,0.000,0.000,0.977,0.000,0.003,0.977,Star,0.955,Known,Star
2XMM J051256.2-161239,0.007,0.041,0.001,0.015,0.919,0.003,0.013,0.919,Star,0.839,Unknown,None
2XMM J051541.3+010441,0.308,0.414,0.000,0.012,0.190,0.004,0.072,0.414,CV,-0.172,Known,CV
2XMM J051617.0+794410,0.001,0.025,0.001,0.000,0.968,0.001,0.003,0.968,Star,0.936,Known,Star
2XMM J051641.3+455951,0.003,0.010,0.000,0.008,0.949,0.004,0.026,0.949,Star,0.898,Known,Star
2XMM J051745.1+455024,0.025,0.029,0.002,0.001,0.920,0.002,0.021,0.920,Star,0.840,Unknown,None
2XMM J051932.3-691749,0.134,0.001,0.000,0.079,0.494,0.048,0.245,0.494,Star,-0.013,Unknown,None
2XMM J051958.8-454449,0.002,0.001,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.992,Unknown,None
2XMM J052049.2-454130,0.005,0.005,0.000,0.000,0.985,0.000,0.005,0.985,Star,0.971,Known,Star
2XMM J052430.5+424449,0.024,0.522,0.012,0.002,0.070,0.004,0.366,0.522,CV,0.044,Known,CV
2XMM J052650.1-700126,0.096,0.042,0.000,0.678,0.050,0.040,0.094,0.678,SSS,0.356,Known,SSS
2XMM J052844.7-652654,0.001,0.006,0.000,0.000,0.979,0.001,0.013,0.979,Star,0.959,Known,Star
2XMM J052924.2-655725,0.004,0.001,0.000,0.000,0.995,0.000,0.000,0.995,Star,0.990,Known,Star
2XMM J053214.3-711009,0.072,0.001,0.000,0.085,0.544,0.068,0.230,0.544,Star,0.088,Unknown,None
2XMM J053249.3-662215,0.026,0.316,0.002,0.002,0.018,0.000,0.636,0.636,XRB,0.272,Known,XRB
2XMM J053416.4-053646,0.000,0.004,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J053418.5-053116,0.000,0.000,0.002,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053419.6-053020,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053427.1-053230,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053427.4-052421,0.007,0.009,0.002,0.001,0.974,0.001,0.007,0.974,Star,0.948,Known,Star
2XMM J053427.6-053156,0.002,0.009,0.001,0.001,0.988,0.000,0.001,0.988,Star,0.975,Known,Star
2XMM J053428.8-054714,0.082,0.024,0.104,0.000,0.766,0.012,0.012,0.766,Star,0.532,Known,Star
2XMM J053432.6-054341,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053434.2-050517,0.009,0.015,0.002,0.000,0.970,0.002,0.002,0.970,Star,0.940,Known,Star
2XMM J053435.1-053210,0.001,0.008,0.000,0.000,0.987,0.000,0.004,0.987,Star,0.975,Known,Star
2XMM J053436.2+095344,0.000,0.001,0.001,0.000,0.999,0.000,0.000,0.999,Star,0.997,Known,Star
2XMM J053437.8-054111,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMM J053440.1-045839,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053442.9-052006,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053445.2-051047,0.002,0.000,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053445.4-050207,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053447.0-053414,0.000,0.000,0.000,0.000,0.998,0.000,0.002,0.998,Star,0.996,Known,Star
2XMM J053447.5-054630,0.004,0.001,0.000,0.000,0.995,0.000,0.000,0.995,Star,0.990,Known,Star
2XMM J053447.9-053047,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053448.3-050458,0.013,0.002,0.001,0.000,0.981,0.000,0.003,0.981,Star,0.961,Known,Star
2XMM J053450.5-051110,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053453.0-050327,0.000,0.001,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMM J053453.2-042903,0.334,0.040,0.000,0.000,0.534,0.000,0.092,0.534,Star,0.068,Known,Star
2XMM J053454.9-054645,0.005,0.001,0.010,0.000,0.975,0.000,0.009,0.975,Star,0.950,Known,Star
2XMM J053455.4-050139,0.001,0.002,0.001,0.000,0.996,0.001,0.001,0.996,Star,0.991,Known,Star
2XMM J053455.9-052313,0.002,0.001,0.002,0.000,0.994,0.001,0.001,0.994,Star,0.988,Known,Star
2XMM J053455.9-052926,0.002,0.000,0.004,0.000,0.994,0.000,0.000,0.994,Star,0.988,Known,Star
2XMM J053456.1-050055,0.000,0.000,0.001,0.000,0.999,0.000,0.001,0.999,Star,0.997,Known,Star
2XMM J053456.1-050601,0.001,0.001,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053459.3-050530,0.000,0.000,0.000,0.000,0.998,0.000,0.002,0.998,Star,0.996,Known,Star
2XMM J053459.9-045527,0.006,0.001,0.010,0.000,0.979,0.001,0.002,0.979,Star,0.959,Unknown,None
2XMM J053500.8-053807,0.018,0.000,0.000,0.000,0.976,0.002,0.004,0.976,Star,0.952,Known,Star
2XMM J053501.0-052408,0.002,0.000,0.008,0.000,0.987,0.003,0.000,0.987,Star,0.974,Known,Star
2XMM J053501.3-050933,0.008,0.001,0.007,0.000,0.981,0.001,0.003,0.981,Star,0.963,Known,Star
2XMM J053502.4-051547,0.010,0.015,0.022,0.000,0.925,0.009,0.019,0.925,Star,0.850,Known,Star
2XMM J053502.4-053308,0.000,0.002,0.000,0.000,0.990,0.000,0.008,0.990,Star,0.980,Known,Star
2XMM J053502.7-050002,0.002,0.000,0.002,0.000,0.991,0.001,0.004,0.991,Star,0.982,Known,Star
2XMM J053503.4-050540,0.000,0.001,0.000,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J053503.9-052903,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053504.2-050812,0.025,0.028,0.005,0.001,0.921,0.003,0.017,0.921,Star,0.843,Known,Star
2XMM J053504.4-052312,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053504.6-050956,0.006,0.000,0.004,0.000,0.977,0.000,0.013,0.977,Star,0.955,Known,Star
2XMM J053505.2-051449,0.004,0.003,0.003,0.000,0.988,0.001,0.002,0.988,Star,0.975,Known,Star
2XMM J053506.0-051424,0.002,0.001,0.001,0.000,0.995,0.000,0.001,0.995,Star,0.990,Known,Star
2XMM J053507.0-045457,0.032,0.000,0.002,0.000,0.838,0.000,0.128,0.838,Star,0.676,Known,Star
2XMM J053508.2-052755,0.001,0.001,0.001,0.000,0.993,0.000,0.004,0.993,Star,0.986,Known,Star
2XMM J053509.1-050647,0.000,0.001,0.001,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J053510.6-052343,0.026,0.148,0.251,0.001,0.464,0.015,0.095,0.464,Star,-0.072,Known,Star
2XMM J053510.9-043957,0.002,0.000,0.004,0.001,0.991,0.000,0.002,0.991,Star,0.982,Known,Star
2XMM J053511.4-052602,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053511.7-051656,0.008,0.002,0.006,0.000,0.979,0.002,0.002,0.979,Star,0.958,Known,Star
2XMM J053511.8-053153,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053512.4-044425,0.012,0.016,0.000,0.000,0.968,0.000,0.004,0.968,Star,0.936,Known,Star
2XMM J053512.5-045155,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053512.9-045555,0.010,0.003,0.005,0.002,0.973,0.000,0.007,0.973,Star,0.947,Unknown,None
2XMM J053513.3-050919,0.001,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.997,Known,Star
2XMM J053513.5-051712,0.040,0.010,0.023,0.000,0.909,0.001,0.017,0.909,Star,0.819,Known,Star
2XMM J053513.6-053056,0.030,0.001,0.018,0.001,0.948,0.001,0.001,0.948,Star,0.896,Known,Star
2XMM J053513.8-053909,0.060,0.002,0.018,0.000,0.912,0.004,0.004,0.912,Star,0.824,Known,Star
2XMM J053514.6-050313,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J053514.7-052234,0.026,0.112,0.026,0.002,0.651,0.013,0.170,0.651,Star,0.302,Known,Star
2XMM J053515.1-044442,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053515.3-043326,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053515.5-052514,0.009,0.007,0.000,0.000,0.980,0.000,0.004,0.980,Star,0.960,Known,Star
2XMM J053515.7-053311,0.010,0.000,0.008,0.000,0.982,0.000,0.000,0.982,Star,0.964,Known,Star
2XMM J053515.9-051458,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J053516.3-051537,0.002,0.002,0.000,0.000,0.994,0.001,0.001,0.994,Star,0.988,Known,Star
2XMM J053516.4-050330,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053516.4-052320,0.050,0.093,0.082,0.011,0.431,0.021,0.312,0.431,Star,-0.138,Known,Star
2XMM J053516.5-052403,0.015,0.043,0.028,0.004,0.818,0.031,0.063,0.818,Star,0.635,Known,Star
2XMM J053517.2-052544,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053517.4-051739,0.031,0.008,0.004,0.001,0.920,0.003,0.035,0.920,Star,0.839,Known,Star
2XMM J053517.9-045336,0.024,0.063,0.017,0.002,0.852,0.004,0.038,0.852,Star,0.703,Known,Star
2XMM J053517.9-051533,0.010,0.003,0.000,0.000,0.983,0.000,0.004,0.983,Star,0.967,Known,Star
2XMM J053518.0-052935,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053518.2-052239,0.014,0.017,0.012,0.001,0.865,0.036,0.055,0.865,Star,0.730,Known,Star
2XMM J053518.4-051636,0.010,0.026,0.019,0.000,0.934,0.002,0.009,0.934,Star,0.867,Known,Star
2XMM J053518.6-051613,0.020,0.018,0.006,0.005,0.922,0.021,0.009,0.922,Star,0.844,Known,Star
2XMM J053519.2-052008,0.022,0.003,0.013,0.000,0.958,0.000,0.004,0.958,Star,0.916,Known,Star
2XMM J053519.6-051703,0.014,0.026,0.002,0.001,0.895,0.001,0.061,0.895,Star,0.791,Known,Star
2XMM J053520.0-051316,0.008,0.006,0.016,0.000,0.952,0.000,0.018,0.952,Star,0.903,Known,Star
2XMM J053520.7-051548,0.001,0.004,0.000,0.000,0.993,0.000,0.002,0.993,Star,0.986,Known,Star
2XMM J053521.0-053120,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053521.2-052457,0.002,0.000,0.000,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J053521.3-050915,0.008,0.006,0.034,0.000,0.945,0.002,0.005,0.945,Star,0.890,Known,Star
2XMM J053521.3-051212,0.003,0.006,0.000,0.000,0.988,0.000,0.003,0.988,Star,0.975,Known,Star
2XMM J053521.4-055354,0.003,0.002,0.000,0.000,0.994,0.000,0.001,0.994,Star,0.988,Unknown,None
2XMM J053521.6-050947,0.016,0.004,0.016,0.000,0.964,0.000,0.000,0.964,Star,0.928,Known,Star
2XMM J053521.8-050702,0.000,0.012,0.002,0.000,0.984,0.000,0.002,0.984,Star,0.968,Known,Star
2XMM J053521.9-045407,0.000,0.004,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J053521.9-051426,0.000,0.001,0.000,0.001,0.999,0.000,0.000,0.999,Star,0.997,Known,Star
2XMM J053522.3-042525,0.024,0.027,0.017,0.000,0.925,0.004,0.003,0.925,Star,0.850,Known,Star
2XMM J053522.5-050800,0.004,0.003,0.002,0.000,0.985,0.001,0.004,0.985,Star,0.970,Known,Star
2XMM J053522.5-050910,0.016,0.002,0.040,0.000,0.926,0.002,0.014,0.926,Star,0.852,Known,Star
2XMM J053523.3-044325,0.011,0.012,0.008,0.000,0.957,0.003,0.009,0.957,Star,0.914,Known,Star
2XMM J053523.4-051523,0.003,0.003,0.001,0.000,0.989,0.000,0.003,0.989,Star,0.979,Known,Star
2XMM J053523.5-051051,0.012,0.005,0.008,0.000,0.970,0.001,0.004,0.970,Star,0.941,Known,Star
2XMM J053523.8-053047,0.001,0.001,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.995,Known,Star
2XMM J053524.6-051158,0.001,0.006,0.000,0.000,0.992,0.000,0.001,0.992,Star,0.984,Known,Star
2XMM J053525.2-050927,0.001,0.001,0.000,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J053525.4-051048,0.008,0.002,0.001,0.000,0.988,0.001,0.001,0.988,Star,0.975,Known,Star
2XMM J053525.7-050949,0.001,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,0.999,Known,Star
2XMM J053525.8-050756,0.000,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J053526.1-052737,0.004,0.003,0.001,0.000,0.991,0.000,0.001,0.991,Star,0.982,Known,Star
2XMM J053526.3-050839,0.001,0.002,0.000,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J053526.5-045606,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053526.8-044730,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J053526.8-051107,0.010,0.002,0.002,0.000,0.971,0.001,0.016,0.971,Star,0.941,Known,Star
2XMM J053527.4-051709,0.000,0.001,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053527.8-050536,0.011,0.006,0.002,0.001,0.951,0.002,0.028,0.951,Star,0.903,Known,Star
2XMM J053527.9-051801,0.006,0.000,0.003,0.000,0.990,0.001,0.001,0.990,Star,0.980,Known,Star
2XMM J053528.0-050135,0.009,0.001,0.007,0.000,0.969,0.003,0.011,0.969,Star,0.937,Known,Star
2XMM J053528.6-045504,0.016,0.005,0.008,0.000,0.968,0.001,0.004,0.968,Star,0.935,Known,Star
2XMM J053529.0-050603,0.001,0.000,0.000,0.000,0.999,0.001,0.000,0.999,Star,0.998,Known,Star
2XMM J053529.4-051633,0.006,0.000,0.005,0.000,0.985,0.001,0.005,0.985,Star,0.969,Known,Star
2XMM J053530.9-045518,0.002,0.000,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053531.0-042151,0.000,0.024,0.000,0.000,0.975,0.000,0.001,0.975,Star,0.950,Known,Star
2XMM J053531.1-051227,0.001,0.001,0.004,0.000,0.994,0.000,0.001,0.994,Star,0.988,Known,Star
2XMM J053531.2-051201,0.019,0.009,0.009,0.002,0.955,0.003,0.003,0.955,Star,0.911,Known,Star
2XMM J053531.2-051533,0.000,0.001,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.997,Known,Star
2XMM J053531.4-050501,0.000,0.002,0.002,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J053531.9-050927,0.001,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,0.999,Known,Star
2XMM J053532.1-051808,0.007,0.002,0.004,0.000,0.984,0.000,0.003,0.984,Star,0.968,Known,Star
2XMM J053532.2-051604,0.043,0.003,0.015,0.001,0.929,0.000,0.009,0.929,Star,0.859,Known,Star
2XMM J053532.9-051604,0.015,0.006,0.006,0.000,0.962,0.001,0.010,0.962,Star,0.925,Known,Star
2XMM J053533.0-051734,0.000,0.001,0.001,0.000,0.995,0.000,0.002,0.995,Star,0.991,Known,Star
2XMM J053533.7-050427,0.008,0.005,0.000,0.000,0.967,0.000,0.019,0.967,Star,0.935,Known,Star
2XMM J053534.0-045410,0.001,0.000,0.001,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J053534.9-052915,0.034,0.006,0.044,0.000,0.898,0.000,0.018,0.898,Star,0.796,Known,Star
2XMM J053535.3-051111,0.002,0.002,0.002,0.000,0.992,0.000,0.001,0.992,Star,0.985,Known,Star
2XMM J053535.5-051543,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053537.1-051029,0.000,0.000,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMM J053538.1-051419,0.001,0.006,0.000,0.000,0.993,0.000,0.000,0.993,Star,0.985,Known,Star
2XMM J053538.8-051242,0.000,0.001,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMM J053539.0-050855,0.002,0.001,0.000,0.000,0.997,0.000,0.001,0.997,Star,0.993,Known,Star
2XMM J053539.9-045731,0.000,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.999,Known,Star
2XMM J053540.7-050901,0.003,0.001,0.010,0.000,0.984,0.000,0.003,0.984,Star,0.968,Known,Star
2XMM J053541.0-062649,0.000,0.001,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.997,Known,Star
2XMM J053542.0-051011,0.002,0.001,0.000,0.000,0.997,0.000,0.000,0.997,Star,0.994,Known,Star
2XMM J053542.7-051154,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J053543.2-050916,0.005,0.014,0.002,0.000,0.976,0.000,0.005,0.976,Star,0.952,Known,Star
2XMM J053544.8-050716,0.001,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,0.999,Known,Star
2XMM J053546.0-051052,0.002,0.000,0.000,0.000,0.997,0.000,0.001,0.997,Star,0.994,Known,Star
2XMM J053547.1-062910,0.018,0.059,0.001,0.005,0.902,0.001,0.013,0.902,Star,0.804,Known,Star
2XMM J053547.3-051318,0.010,0.005,0.000,0.000,0.983,0.000,0.002,0.983,Star,0.966,Known,Star
2XMM J053547.6-042943,0.008,0.001,0.025,0.002,0.964,0.000,0.000,0.964,Star,0.928,Known,Star
2XMM J053547.7-051030,0.017,0.105,0.021,0.001,0.818,0.009,0.028,0.818,Star,0.637,Known,Star
2XMM J053548.6-050133,0.000,0.000,0.000,0.000,0.999,0.001,0.000,0.999,Star,0.999,Known,Star
2XMM J053548.8-050028,0.001,0.001,0.001,0.000,0.997,0.001,0.001,0.997,Star,0.993,Known,Star
2XMM J053548.8-061208,0.001,0.000,0.000,0.000,0.998,0.001,0.000,0.998,Star,0.996,Known,Star
2XMM J053550.9-062244,0.002,0.002,0.001,0.000,0.993,0.000,0.002,0.993,Star,0.987,Known,Star
2XMM J053551.0-050709,0.001,0.003,0.001,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J053551.0-051509,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J053551.6-050809,0.001,0.000,0.000,0.000,0.999,0.001,0.000,0.999,Star,0.998,Known,Star
2XMM J053552.4-043006,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053552.6-050505,0.001,0.001,0.001,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053552.7-051258,0.001,0.001,0.000,0.000,0.997,0.000,0.002,0.997,Star,0.993,Known,Star
2XMM J053554.6-045808,0.000,0.002,0.000,0.000,0.997,0.000,0.001,0.997,Star,0.994,Known,Star
2XMM J053556.0-045655,0.005,0.001,0.000,0.000,0.995,0.000,0.001,0.995,Star,0.989,Known,Star
2XMM J053601.8-051736,0.001,0.002,0.000,0.000,0.997,0.000,0.001,0.997,Star,0.994,Known,Star
2XMM J053602.0-043043,0.007,0.004,0.001,0.000,0.981,0.002,0.005,0.981,Star,0.962,Known,Star
2XMM J053602.6-050736,0.001,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,0.999,Known,Star
2XMM J053604.5-050929,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053609.4-061837,0.000,0.002,0.000,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J053611.7-050033,0.003,0.001,0.000,0.000,0.994,0.000,0.002,0.994,Star,0.988,Known,Star
2XMM J053614.7-061317,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053616.9-051142,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053617.7-062836,0.001,0.001,0.001,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053618.5-050508,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,0.999,Known,Star
2XMM J053654.2-061946,0.006,0.007,0.000,0.000,0.985,0.001,0.001,0.985,Star,0.971,Unknown,None
2XMM J053705.3-010928,0.001,0.005,0.000,0.000,0.992,0.000,0.002,0.992,Star,0.984,Unknown,None
2XMM J053731.5-022427,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J053751.6-023525,0.003,0.015,0.000,0.000,0.981,0.000,0.001,0.981,Star,0.962,Known,Star
2XMM J053806.7-023022,0.004,0.016,0.000,0.000,0.974,0.000,0.006,0.974,Star,0.948,Known,Star
2XMM J053816.0-692332,0.042,0.004,0.002,0.121,0.154,0.084,0.593,0.593,XRB,0.186,Unknown,None
2XMM J053835.8-023043,0.015,0.025,0.006,0.003,0.946,0.000,0.005,0.946,Star,0.892,Known,Star
2XMM J053838.2-023638,0.002,0.001,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.992,Known,Star
2XMM J053841.3-023722,0.012,0.014,0.000,0.000,0.960,0.004,0.010,0.960,Star,0.920,Known,Star
2XMM J053844.2-023233,0.003,0.004,0.000,0.000,0.993,0.001,0.000,0.993,Star,0.985,Unknown,None
2XMM J053844.2-024019,0.007,0.006,0.001,0.001,0.975,0.002,0.009,0.975,Star,0.949,Known,Star
2XMM J053845.3-024159,0.000,0.002,0.000,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J053847.1-023539,0.002,0.016,0.002,0.001,0.965,0.000,0.015,0.965,Star,0.929,Known,Star
2XMM J053848.6-023616,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053853.3-023322,0.002,0.001,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.992,Unknown,None
2XMM J053856.5-640503,0.031,0.035,0.005,0.011,0.067,0.006,0.845,0.845,XRB,0.691,Known,XRB
2XMM J053911.5-023106,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J053914.4-022833,0.024,0.018,0.002,0.000,0.920,0.000,0.036,0.920,Star,0.840,Known,Star
2XMM J053939.8-023316,0.006,0.002,0.000,0.000,0.944,0.000,0.048,0.944,Star,0.888,Known,Star
2XMM J054015.7-014949,0.000,0.003,0.000,0.000,0.997,0.000,0.000,0.997,Star,0.994,Unknown,None
2XMM J054028.2-020932,0.000,0.000,0.001,0.000,0.998,0.000,0.001,0.998,Star,0.996,Unknown,None
2XMM J054042.8-014714,0.020,0.006,0.015,0.000,0.954,0.001,0.004,0.954,Star,0.908,Known,Star
2XMM J054050.8-020945,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMM J054052.5-020045,0.033,0.072,0.022,0.004,0.813,0.006,0.050,0.813,Star,0.626,Unknown,None
2XMM J054053.9-020302,0.006,0.012,0.000,0.000,0.977,0.000,0.005,0.977,Star,0.954,Known,Star
2XMM J054056.0-014726,0.001,0.000,0.002,0.001,0.996,0.000,0.000,0.996,Star,0.992,Unknown,None
2XMM J054120.6-015858,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J054133.8-015323,0.027,0.016,0.032,0.000,0.891,0.004,0.030,0.891,Star,0.782,Known,Star
2XMM J054141.3-014353,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J054145.1-692149,0.075,0.114,0.141,0.013,0.590,0.004,0.063,0.590,Star,0.180,Unknown,None
2XMM J054152.5-020351,0.001,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J054154.4-014313,0.000,0.002,0.000,0.000,0.992,0.000,0.006,0.992,Star,0.984,Known,Star
2XMM J054155.7-015508,0.003,0.004,0.002,0.000,0.986,0.000,0.005,0.986,Star,0.972,Known,Star
2XMM J054212.3-020509,0.005,0.013,0.001,0.000,0.977,0.000,0.004,0.977,Star,0.954,Known,Star
2XMM J054248.6+605133,0.312,0.466,0.000,0.008,0.050,0.000,0.164,0.466,CV,-0.068,Known,CV
2XMM J054333.8-682220,0.069,0.153,0.001,0.519,0.128,0.043,0.087,0.519,SSS,0.039,Known,SSS
2XMM J054538.2-000810,0.001,0.002,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.992,Unknown,None
2XMM J054556.3+000708,0.002,0.002,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Unknown,None
2XMM J054604.6+000458,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J054607.9-000152,0.018,0.008,0.027,0.000,0.937,0.003,0.007,0.937,Star,0.874,Unknown,None
2XMM J054611.6-000627,0.009,0.000,0.003,0.000,0.982,0.000,0.006,0.982,Star,0.964,Known,Star
2XMM J054613.1-000604,0.003,0.000,0.001,0.000,0.990,0.000,0.005,0.990,Star,0.981,Known,Star
2XMM J054618.9-000537,0.019,0.014,0.007,0.000,0.941,0.003,0.015,0.941,Star,0.883,Known,Star
2XMM J054619.4-000520,0.018,0.008,0.049,0.001,0.912,0.003,0.009,0.912,Star,0.824,Known,Star
2XMM J054625.9+000708,0.010,0.000,0.015,0.000,0.970,0.000,0.005,0.970,Star,0.940,Unknown,None
2XMM J054631.0+002534,0.006,0.008,0.000,0.000,0.964,0.000,0.022,0.964,Star,0.928,Known,Star
2XMM J054646.3-710853,0.180,0.176,0.014,0.278,0.172,0.066,0.114,0.278,SSS,-0.444,Known,SSS
2XMM J054653.5-001609,0.012,0.007,0.001,0.000,0.969,0.004,0.007,0.969,Star,0.938,Unknown,None
2XMM J054707.6+001742,0.032,0.007,0.023,0.000,0.919,0.005,0.014,0.919,Star,0.838,Unknown,None
2XMM J054707.9+001758,0.040,0.005,0.069,0.002,0.839,0.004,0.041,0.839,Star,0.678,Known,Star
2XMM J054713.9+000016,0.002,0.002,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J054746.5-510909,0.034,0.024,0.000,0.000,0.913,0.002,0.027,0.913,Star,0.827,Unknown,None
2XMM J054839.5-510305,0.220,0.054,0.113,0.003,0.561,0.010,0.039,0.561,Star,0.122,Unknown,None
2XMM J055017.5-322200,0.102,0.021,0.003,0.001,0.859,0.003,0.010,0.859,Star,0.719,Unknown,None
2XMM J055036.6-321733,0.361,0.115,0.056,0.010,0.358,0.022,0.078,0.361,AGN,-0.279,Known,AGN
2XMM J055802.0-382002,0.846,0.032,0.002,0.002,0.053,0.002,0.066,0.846,AGN,0.691,Known,AGN
2XMM J055947.3-502652,0.987,0.004,0.000,0.000,0.003,0.000,0.005,0.987,AGN,0.973,Known,AGN
2XMM J061345.2-235142,0.008,0.016,0.000,0.012,0.930,0.002,0.032,0.930,Star,0.860,Known,Star
2XMM J061347.1-235424,0.009,0.020,0.001,0.010,0.945,0.006,0.010,0.945,Star,0.889,Known,Star
2XMM J061525.8-212300,0.010,0.006,0.000,0.000,0.978,0.002,0.004,0.978,Star,0.956,Unknown,None
2XMM J062131.8-622212,0.052,0.056,0.482,0.004,0.238,0.022,0.146,0.482,GRB,-0.036,Known,GRB
2XMM J062143.5-622202,0.028,0.036,0.007,0.000,0.912,0.003,0.014,0.912,Star,0.824,Unknown,None
2XMM J062924.7-054524,0.794,0.084,0.000,0.002,0.080,0.004,0.036,0.794,AGN,0.588,Known,AGN
2XMM J063406.7+175945,0.002,0.001,0.001,0.000,0.996,0.000,0.001,0.996,Star,0.991,Unknown,None
2XMM J063425.1+174212,0.014,0.028,0.038,0.000,0.916,0.001,0.003,0.916,Star,0.832,Unknown,None
2XMM J064019.3+094830,0.006,0.000,0.002,0.000,0.992,0.000,0.000,0.992,Star,0.984,Known,Star
2XMM J064022.6+094945,0.020,0.008,0.000,0.000,0.968,0.000,0.004,0.968,Star,0.936,Known,Star
2XMM J064048.0+095340,0.000,0.030,0.000,0.000,0.962,0.000,0.008,0.962,Star,0.924,Known,Star
2XMM J064057.6+093608,0.038,0.054,0.004,0.002,0.792,0.002,0.108,0.792,Star,0.584,Known,Star
2XMM J064059.8+095149,0.000,0.002,0.002,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J064102.6+093616,0.002,0.000,0.000,0.000,0.996,0.000,0.002,0.996,Star,0.992,Known,Star
2XMM J064103.7+092739,0.094,0.066,0.010,0.004,0.766,0.002,0.058,0.766,Star,0.532,Known,Star
2XMM J064103.9+095809,0.006,0.000,0.000,0.000,0.994,0.000,0.000,0.994,Star,0.988,Known,Star
2XMM J064106.0+093623,0.006,0.004,0.002,0.000,0.980,0.002,0.006,0.980,Star,0.960,Known,Star
2XMM J064106.8+092733,0.020,0.018,0.054,0.002,0.892,0.004,0.010,0.892,Star,0.784,Known,Star
2XMM J064107.3+092555,0.000,0.004,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J064109.5+092925,0.062,0.230,0.012,0.002,0.186,0.010,0.498,0.498,XRB,-0.004,Known,Star
2XMM J064113.2+095508,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J064119.1+821602,0.001,0.001,0.000,0.000,0.995,0.000,0.003,0.995,Star,0.990,Known,Star
2XMM J064217.8+821719,0.454,0.102,0.064,0.014,0.292,0.014,0.060,0.454,AGN,-0.093,Unknown,None
2XMM J064430.2+820655,0.004,0.012,0.000,0.000,0.972,0.000,0.012,0.972,Star,0.945,Known,Star
2XMM J070806.3-492346,0.009,0.005,0.000,0.000,0.980,0.004,0.002,0.980,Star,0.960,Unknown,None
2XMM J070830.1-492200,0.221,0.034,0.003,0.001,0.665,0.005,0.071,0.665,Star,0.330,Unknown,None
2XMM J070841.4-493307,0.689,0.176,0.000,0.019,0.080,0.002,0.034,0.689,AGN,0.378,Known,AGN
2XMM J070917.2-003843,0.117,0.093,0.016,0.008,0.686,0.000,0.080,0.686,Star,0.372,Unknown,None
2XMM J070936.1-493613,0.022,0.057,0.001,0.000,0.906,0.001,0.013,0.906,Star,0.812,Unknown,None
2XMM J071914.5+655744,0.030,0.798,0.006,0.004,0.066,0.002,0.094,0.798,CV,0.596,Known,CV
2XMM J072102.5-312732,0.060,0.052,0.015,0.003,0.847,0.003,0.020,0.847,Star,0.694,Unknown,None
2XMM J072116.4-313122,0.002,0.005,0.000,0.000,0.986,0.001,0.005,0.986,Star,0.973,Unknown,None
2XMM J072153.2+712036,0.763,0.057,0.007,0.006,0.111,0.010,0.045,0.763,AGN,0.525,Known,AGN
2XMM J072315.9+555110,0.010,0.005,0.002,0.000,0.981,0.000,0.002,0.981,Star,0.961,Unknown,None
2XMM J072524.9+854418,0.049,0.006,0.005,0.137,0.629,0.125,0.049,0.629,Star,0.259,Known,Star
2XMM J073245.8+855212,0.015,0.005,0.001,0.000,0.975,0.000,0.005,0.975,Star,0.949,Unknown,None
2XMM J073250.2+855236,0.402,0.024,0.037,0.003,0.496,0.003,0.034,0.496,Star,-0.008,Unknown,None
2XMM J073400.3+314955,0.001,0.005,0.001,0.000,0.992,0.000,0.001,0.992,Star,0.983,Unknown,None
2XMM J073435.6+315318,0.017,0.032,0.072,0.003,0.837,0.025,0.014,0.837,Star,0.674,Known,Star
2XMM J073435.9+315318,0.002,0.004,0.000,0.001,0.988,0.000,0.004,0.988,Star,0.977,Known,Star
2XMM J073437.2+315100,0.130,0.082,0.002,0.004,0.598,0.010,0.174,0.598,Star,0.196,Unknown,None
2XMM J073437.4+315209,0.013,0.031,0.000,0.004,0.941,0.001,0.011,0.941,Star,0.881,Known,Star
2XMM J073441.4+315120,0.191,0.020,0.067,0.000,0.704,0.005,0.013,0.704,Star,0.408,Unknown,None
2XMM J073446.2+315946,0.099,0.003,0.077,0.002,0.804,0.003,0.013,0.804,Star,0.608,Unknown,None
2XMM J073509.1+654024,0.018,0.002,0.000,0.008,0.931,0.018,0.024,0.931,Star,0.863,Known,Star
2XMM J073711.5+653346,0.113,0.001,0.000,0.078,0.129,0.306,0.373,0.373,XRB,-0.254,Unknown,None
2XMM J073751.4-303940,0.080,0.011,0.008,0.001,0.289,0.010,0.602,0.602,XRB,0.204,Known,XRB
2XMM J073827.0-304056,0.082,0.025,0.009,0.002,0.850,0.001,0.032,0.850,Star,0.699,Unknown,None
2XMM J073834.1-303657,0.244,0.018,0.007,0.002,0.672,0.002,0.056,0.672,Star,0.344,Unknown,None
2XMM J073857.3+653734,0.045,0.002,0.002,0.041,0.663,0.161,0.086,0.663,Star,0.326,Unknown,None
2XMM J074440.1+033308,0.082,0.016,0.000,0.002,0.806,0.002,0.092,0.806,Star,0.612,Known,Star
2XMM J074627.2-674535,0.002,0.000,0.001,0.000,0.996,0.000,0.000,0.996,Star,0.993,Unknown,None
2XMM J074833.1-674506,0.002,0.090,0.002,0.002,0.028,0.010,0.866,0.866,XRB,0.732,Known,XRB
2XMM J074833.8-674507,0.003,0.044,0.004,0.001,0.011,0.001,0.937,0.937,XRB,0.874,Known,XRB
2XMM J074857.4-190632,0.001,0.001,0.002,0.000,0.992,0.000,0.004,0.992,Star,0.984,Unknown,None
2XMM J074905.1-674323,0.197,0.030,0.051,0.001,0.668,0.003,0.049,0.668,Star,0.336,Unknown,None
2XMM J075032.0+145056,0.000,0.001,0.005,0.000,0.994,0.000,0.000,0.994,Star,0.988,Unknown,None
2XMM J075107.4+502319,0.009,0.014,0.003,0.000,0.969,0.001,0.004,0.969,Star,0.938,Unknown,None
2XMM J075117.4+144425,0.050,0.822,0.000,0.004,0.008,0.000,0.116,0.822,CV,0.644,Known,CV
2XMM J075240.4+362822,0.096,0.478,0.028,0.004,0.224,0.032,0.138,0.478,CV,-0.044,Known,CV
2XMM J075505.1+220004,0.060,0.744,0.000,0.020,0.110,0.004,0.062,0.744,CV,0.488,Known,CV
2XMM J075634.4-604742,0.018,0.000,0.022,0.000,0.958,0.000,0.002,0.958,Star,0.916,Known,Star
2XMM J075701.2+630602,0.026,0.924,0.000,0.004,0.016,0.002,0.028,0.924,CV,0.848,Known,CV
2XMM J075759.3-605653,0.001,0.004,0.001,0.000,0.992,0.000,0.002,0.992,Star,0.984,Known,Star
2XMM J075843.2-605525,0.001,0.003,0.001,0.000,0.993,0.000,0.002,0.993,Star,0.986,Known,Star
2XMM J075850.3-603837,0.046,0.022,0.014,0.002,0.889,0.003,0.024,0.889,Star,0.778,Known,Star
2XMM J075919.7-603444,0.005,0.004,0.000,0.000,0.986,0.000,0.005,0.986,Star,0.972,Known,Star
2XMM J080347.3-395758,0.011,0.037,0.002,0.000,0.922,0.005,0.023,0.922,Star,0.844,Unknown,None
2XMM J080409.8-280820,0.017,0.015,0.000,0.000,0.944,0.004,0.020,0.944,Star,0.888,Unknown,None
2XMM J080450.9-281138,0.000,0.000,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMM J080609.7-412441,0.030,0.018,0.017,0.001,0.922,0.005,0.007,0.922,Star,0.844,Known,Star
2XMM J080618.5-763617,0.001,0.002,0.000,0.000,0.993,0.002,0.002,0.993,Star,0.987,Unknown,None
2XMM J080622.9+152730,0.080,0.563,0.030,0.022,0.214,0.033,0.058,0.563,CV,0.126,Known,CV
2XMM J080727.7-763200,0.097,0.384,0.041,0.007,0.304,0.015,0.152,0.384,CV,-0.232,Known,CV
2XMM J080815.0-471538,0.005,0.004,0.001,0.000,0.987,0.000,0.003,0.987,Star,0.974,Unknown,None
2XMM J080828.6-471538,0.235,0.020,0.009,0.001,0.669,0.005,0.061,0.669,Star,0.338,Unknown,None
2XMM J080838.0-360359,0.011,0.045,0.003,0.007,0.903,0.012,0.019,0.903,Star,0.807,Unknown,None
2XMM J080838.3-472818,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.999,Unknown,None
2XMM J080847.0-471150,0.002,0.001,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.992,Unknown,None
2XMM J080847.3-471930,0.019,0.003,0.000,0.000,0.975,0.001,0.002,0.975,Star,0.949,Unknown,None
2XMM J080858.9-764103,0.002,0.000,0.000,0.000,0.996,0.001,0.001,0.996,Star,0.992,Unknown,None
2XMM J080916.4-490724,0.055,0.061,0.002,0.003,0.854,0.001,0.023,0.854,Star,0.708,Known,Star
2XMM J080946.8-490720,0.001,0.003,0.000,0.000,0.995,0.000,0.002,0.995,Star,0.989,Known,Star
2XMM J080958.3-471549,0.031,0.074,0.005,0.002,0.856,0.002,0.032,0.856,Star,0.712,Unknown,None
2XMM J080958.9-471522,0.004,0.003,0.001,0.000,0.987,0.000,0.005,0.987,Star,0.973,Unknown,None
2XMM J080959.6-472605,0.002,0.010,0.000,0.000,0.985,0.000,0.003,0.985,Star,0.971,Unknown,None
2XMM J081002.6-485922,0.019,0.001,0.014,0.001,0.960,0.000,0.005,0.960,Star,0.920,Known,Star
2XMM J081012.9-491409,0.002,0.007,0.000,0.001,0.990,0.000,0.000,0.990,Star,0.980,Known,Star
2XMM J081026.9-490849,0.001,0.002,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.992,Known,Star
2XMM J081030.2-472616,0.084,0.024,0.004,0.001,0.841,0.005,0.041,0.841,Star,0.682,Unknown,None
2XMM J081036.8-472850,0.000,0.002,0.000,0.000,0.995,0.000,0.003,0.995,Star,0.991,Unknown,None
2XMM J081056.6+280833,0.053,0.872,0.002,0.003,0.022,0.000,0.048,0.872,CV,0.744,Known,CV
2XMM J081126.6-352039,0.286,0.015,0.019,0.001,0.617,0.003,0.059,0.617,Star,0.234,Unknown,None
2XMM J081137.4-352232,0.179,0.062,0.049,0.010,0.609,0.001,0.090,0.609,Star,0.218,Unknown,None
2XMM J081146.0-352104,0.006,0.932,0.000,0.002,0.006,0.000,0.054,0.932,CV,0.864,Known,CV
2XMM J081228.2+623621,0.066,0.752,0.000,0.020,0.042,0.010,0.110,0.752,CV,0.504,Known,CV
2XMM J083228.6+524533,0.000,0.000,0.000,0.000,0.999,0.001,0.001,0.999,Star,0.997,Known,Star
2XMM J083305.7-224832,0.185,0.567,0.005,0.002,0.116,0.002,0.123,0.567,CV,0.134,Known,CV
2XMM J083452.2-455206,0.136,0.156,0.012,0.001,0.660,0.001,0.033,0.660,Star,0.320,Unknown,None
2XMM J083600.3-262139,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J083639.7-420246,0.001,0.002,0.000,0.000,0.996,0.000,0.001,0.996,Star,0.992,Unknown,None
2XMM J083822.0+483802,0.039,0.706,0.000,0.000,0.013,0.001,0.241,0.706,CV,0.412,Known,CV
2XMM J083953.1+192403,0.052,0.023,0.004,0.000,0.909,0.007,0.005,0.909,Star,0.818,Known,Star
2XMM J084020.7+194111,0.000,0.006,0.001,0.000,0.990,0.001,0.002,0.990,Star,0.980,Known,Star
2XMM J084527.0-525202,0.000,0.004,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J084742.4+344504,0.867,0.058,0.001,0.015,0.021,0.004,0.034,0.867,AGN,0.733,Known,AGN
2XMM J084900.8-454555,0.069,0.017,0.007,0.002,0.867,0.006,0.032,0.867,Star,0.734,Unknown,None
2XMM J084931.3+444501,0.118,0.048,0.021,0.001,0.771,0.006,0.035,0.771,Star,0.543,Unknown,None
2XMM J084955.1-453135,0.015,0.004,0.000,0.000,0.958,0.000,0.023,0.958,Star,0.916,Unknown,None
2XMM J084955.3-454611,0.001,0.004,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.991,Unknown,None
2XMM J085002.4-454140,0.000,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.999,Known,Star
2XMM J085150.2-461356,0.067,0.014,0.005,0.000,0.898,0.003,0.013,0.898,Star,0.796,Unknown,None
2XMM J085238.7-461046,0.056,0.023,0.002,0.000,0.881,0.001,0.037,0.881,Star,0.762,Unknown,None
2XMM J085401.5-471516,0.259,0.043,0.012,0.007,0.633,0.004,0.042,0.633,Star,0.266,Unknown,None
2XMM J085626.0+380520,0.674,0.070,0.018,0.010,0.206,0.000,0.022,0.674,AGN,0.348,Unknown,None
2XMM J085833.0-414752,0.200,0.636,0.002,0.006,0.098,0.000,0.058,0.636,CV,0.272,Known,CV
2XMM J090138.7-724015,0.177,0.029,0.035,0.002,0.713,0.003,0.041,0.713,Star,0.426,Unknown,None
2XMM J090206.8-403315,0.002,0.056,0.000,0.000,0.038,0.000,0.904,0.904,XRB,0.808,Known,XRB
2XMM J090225.2-723844,0.018,0.000,0.012,0.000,0.956,0.000,0.014,0.956,Star,0.912,Known,GRB
2XMM J090955.9+542917,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J091043.3+054800,0.021,0.018,0.004,0.001,0.940,0.005,0.011,0.940,Star,0.880,Known,Star
2XMM J091752.2+211718,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.999,Unknown,None
2XMM J092147.9-631722,0.009,0.022,0.001,0.000,0.938,0.008,0.022,0.938,Star,0.876,Unknown,None
2XMM J092246.9+512037,0.672,0.144,0.006,0.044,0.074,0.004,0.056,0.672,AGN,0.344,Known,AGN
2XMM J092527.3-474755,0.002,0.002,0.000,0.000,0.994,0.000,0.001,0.994,Star,0.989,Unknown,None
2XMM J092546.0-475817,0.147,0.088,0.002,0.651,0.080,0.000,0.032,0.651,SSS,0.302,Known,SSS
2XMM J092620.6-480330,0.118,0.030,0.008,0.004,0.771,0.002,0.066,0.771,Star,0.542,Unknown,None
2XMM J092730.5+304851,0.001,0.002,0.000,0.000,0.997,0.000,0.000,0.997,Star,0.994,Unknown,None
2XMM J093159.8-110551,0.216,0.088,0.018,0.001,0.639,0.003,0.035,0.639,Star,0.278,Unknown,None
2XMM J093225.5-111104,0.010,0.007,0.008,0.006,0.941,0.015,0.014,0.941,Star,0.881,Known,Star
2XMM J094121.9+385659,0.001,0.000,0.000,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J094154.6+470638,0.009,0.002,0.000,0.001,0.978,0.007,0.003,0.978,Star,0.956,Known,Star
2XMM J094431.6+035805,0.136,0.712,0.010,0.008,0.060,0.004,0.070,0.712,CV,0.424,Known,CV
2XMM J094740.1-305655,0.979,0.003,0.000,0.000,0.000,0.006,0.012,0.979,AGN,0.958,Known,AGN
2XMM J094741.6-310032,0.202,0.044,0.014,0.004,0.692,0.008,0.036,0.692,Star,0.384,Unknown,None
2XMM J095536.2+695448,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMM J095802.2+685710,0.252,0.083,0.015,0.009,0.587,0.012,0.043,0.587,Star,0.173,Unknown,None
2XMM J100141.6+020759,0.011,0.023,0.003,0.003,0.950,0.000,0.010,0.950,Star,0.900,Known,Star
2XMM J100143.2+023252,0.032,0.013,0.012,0.000,0.938,0.001,0.004,0.938,Star,0.876,Known,Star
2XMM J100211.7-192538,0.226,0.500,0.038,0.018,0.162,0.010,0.046,0.500,CV,0.000,Known,CV
2XMM J100424.8-700540,0.000,0.000,0.000,0.000,0.997,0.000,0.003,0.997,Star,0.994,Unknown,None
2XMM J100622.1-701404,0.025,0.702,0.019,0.002,0.115,0.017,0.120,0.702,CV,0.404,Known,CV
2XMM J100647.9+125403,0.109,0.113,0.023,0.004,0.733,0.002,0.017,0.733,Star,0.465,Unknown,None
2XMM J100734.6-201733,0.258,0.526,0.000,0.104,0.024,0.004,0.084,0.526,CV,0.052,Known,CV
2XMM J101534.6+090442,0.030,0.886,0.000,0.000,0.004,0.000,0.080,0.886,CV,0.772,Known,CV
2XMM J101730.3+213822,0.010,0.009,0.000,0.000,0.971,0.002,0.008,0.971,Star,0.942,Unknown,None
2XMM J101936.1+195212,0.006,0.016,0.000,0.004,0.950,0.002,0.022,0.950,Star,0.900,Known,Star
2XMM J102325.9+195616,0.063,0.003,0.002,0.050,0.365,0.472,0.045,0.472,ULX,-0.056,Known,ULX
2XMM J102326.9+195354,0.525,0.006,0.003,0.010,0.012,0.348,0.097,0.525,AGN,0.049,Known,AGN
2XMM J102330.5+195153,0.925,0.020,0.000,0.002,0.012,0.021,0.020,0.925,AGN,0.850,Known,AGN
2XMM J102348.4+040554,0.728,0.030,0.014,0.000,0.198,0.002,0.028,0.728,AGN,0.456,Known,AGN
2XMM J102820.0-435514,0.144,0.031,0.000,0.054,0.385,0.285,0.101,0.385,Star,-0.230,Unknown,None
2XMM J103002.9+681742,0.300,0.114,0.020,0.003,0.461,0.005,0.097,0.461,Star,-0.078,Unknown,None
2XMM J103132.2+504417,0.005,0.006,0.001,0.000,0.983,0.000,0.005,0.983,Star,0.967,Unknown,None
2XMM J103749.6-270716,0.588,0.004,0.000,0.026,0.070,0.206,0.106,0.588,AGN,0.176,Known,AGN
2XMM J104019.6-593347,0.053,0.116,0.018,0.006,0.761,0.007,0.039,0.761,Star,0.522,Unknown,None
2XMM J104100.0-642001,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J104236.6-594355,0.069,0.078,0.029,0.005,0.799,0.001,0.019,0.799,Star,0.597,Unknown,None
2XMM J104241.5-642104,0.005,0.017,0.000,0.001,0.971,0.001,0.005,0.971,Star,0.943,Known,Star
2XMM J104350.8-595237,0.001,0.037,0.000,0.000,0.959,0.000,0.003,0.959,Star,0.919,Known,Star
2XMM J104409.8-592901,0.031,0.012,0.000,0.000,0.949,0.001,0.007,0.949,Star,0.898,Unknown,None
2XMM J104415.8-594023,0.016,0.011,0.007,0.000,0.959,0.000,0.007,0.959,Star,0.917,Unknown,None
2XMM J104419.8+212802,0.012,0.022,0.002,0.000,0.946,0.018,0.000,0.946,Star,0.892,Unknown,None
2XMM J104422.6-592944,0.041,0.015,0.009,0.001,0.919,0.001,0.014,0.919,Star,0.838,Unknown,None
2XMM J104422.9-593301,0.043,0.023,0.013,0.000,0.882,0.003,0.036,0.882,Star,0.764,Unknown,None
2XMM J104426.0-593340,0.021,0.031,0.011,0.001,0.922,0.001,0.012,0.922,Star,0.844,Unknown,None
2XMM J104429.1-594144,0.008,0.020,0.010,0.000,0.952,0.002,0.009,0.952,Star,0.903,Known,Star
2XMM J104432.6-594351,0.042,0.120,0.020,0.002,0.764,0.008,0.044,0.764,Star,0.528,Known,Star
2XMM J104442.6-594122,0.016,0.003,0.020,0.000,0.951,0.001,0.008,0.951,Star,0.903,Known,Star
2XMM J104447.8-594606,0.017,0.015,0.020,0.001,0.943,0.001,0.004,0.943,Star,0.885,Unknown,None
2XMM J104507.0-594237,0.036,0.140,0.000,0.000,0.778,0.008,0.038,0.778,Star,0.556,Known,Star
2XMM J104509.7-594242,0.008,0.002,0.000,0.000,0.986,0.000,0.004,0.986,Star,0.972,Known,Star
2XMM J104513.8-594317,0.139,0.062,0.031,0.006,0.711,0.006,0.045,0.711,Star,0.422,Unknown,None
2XMM J104514.5-593146,0.058,0.009,0.001,0.000,0.929,0.001,0.002,0.929,Star,0.858,Unknown,None
2XMM J104515.2-594011,0.011,0.015,0.001,0.001,0.965,0.003,0.004,0.965,Star,0.929,Known,Star
2XMM J104518.9-592920,0.001,0.002,0.001,0.000,0.996,0.000,0.001,0.996,Star,0.991,Known,Star
2XMM J104521.1-593546,0.054,0.036,0.000,0.000,0.894,0.004,0.012,0.894,Star,0.788,Unknown,None
2XMM J104523.4-594521,0.070,0.028,0.044,0.000,0.848,0.002,0.008,0.848,Star,0.696,Unknown,None
2XMM J104526.0-594656,0.102,0.014,0.001,0.001,0.859,0.003,0.020,0.859,Star,0.718,Unknown,None
2XMM J104852.6-594037,0.072,0.038,0.038,0.000,0.816,0.002,0.034,0.816,Star,0.632,Unknown,None
2XMM J105003.6+325535,0.013,0.023,0.001,0.000,0.947,0.013,0.003,0.947,Star,0.894,Unknown,None
2XMM J105010.7-140436,0.190,0.096,0.094,0.000,0.570,0.024,0.026,0.570,Star,0.140,Known,CV
2XMM J105055.1-600404,0.068,0.044,0.007,0.002,0.800,0.009,0.070,0.800,Star,0.600,Unknown,None
2XMM J105130.9+573439,0.007,0.006,0.001,0.000,0.980,0.000,0.005,0.980,Star,0.961,Known,Star
2XMM J105410.3+573040,0.037,0.003,0.006,0.001,0.941,0.004,0.008,0.941,Star,0.881,Known,Star
2XMM J105630.5-771139,0.003,0.003,0.000,0.000,0.994,0.000,0.000,0.994,Star,0.988,Known,Star
2XMM J105650.3-523404,0.012,0.002,0.002,0.000,0.973,0.003,0.008,0.973,Star,0.946,Unknown,None
2XMM J105707.6-521738,0.035,0.064,0.010,0.003,0.850,0.007,0.031,0.850,Star,0.700,Unknown,None
2XMM J105906.9-770140,0.007,0.005,0.000,0.001,0.980,0.001,0.007,0.980,Star,0.960,Known,Star
2XMM J105958.7-771325,0.005,0.004,0.004,0.000,0.980,0.006,0.003,0.980,Star,0.960,Unknown,None
2XMM J110230.1-604856,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J110319.9+355750,0.048,0.057,0.043,0.013,0.797,0.023,0.019,0.797,Star,0.594,Unknown,None
2XMM J110320.0+355804,0.128,0.178,0.010,0.036,0.592,0.038,0.018,0.592,Star,0.184,Known,Star
2XMM J110425.7+450313,0.046,0.894,0.000,0.002,0.008,0.000,0.050,0.894,CV,0.788,Known,CV
2XMM J110427.3+381231,0.988,0.001,0.000,0.001,0.002,0.003,0.004,0.988,AGN,0.977,Known,AGN
2XMM J110431.2+381428,0.070,0.137,0.020,0.068,0.647,0.031,0.027,0.647,Star,0.295,Known,Star
2XMM J110443.8+381448,0.003,0.007,0.001,0.004,0.982,0.001,0.002,0.982,Star,0.964,Known,Star
2XMM J110539.7+250628,0.074,0.056,0.004,0.000,0.836,0.008,0.022,0.836,Star,0.672,Known,CV
2XMM J110615.5-772156,0.002,0.002,0.002,0.000,0.988,0.000,0.006,0.988,Star,0.976,Known,Star
2XMM J110647.4+723407,0.977,0.004,0.000,0.001,0.004,0.008,0.006,0.977,AGN,0.954,Known,AGN
2XMM J110732.7-772828,0.020,0.016,0.032,0.002,0.924,0.006,0.000,0.924,Star,0.848,Known,Star
2XMM J110736.9-773333,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J110757.5-773844,0.002,0.002,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J110838.9-771604,0.000,0.002,0.002,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J110923.8-762321,0.001,0.002,0.003,0.000,0.992,0.000,0.003,0.992,Star,0.984,Known,Star
2XMM J110940.2-762839,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.999,Known,Star
2XMM J111031.8-604656,0.055,0.101,0.005,0.000,0.795,0.000,0.043,0.795,Star,0.589,Unknown,None
2XMM J111135.0-763621,0.000,0.004,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Known,Star
2XMM J111139.7-762014,0.003,0.000,0.000,0.000,0.997,0.000,0.000,0.997,Star,0.994,Known,Star
2XMM J111146.2-762008,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J111154.1-761930,0.005,0.008,0.003,0.002,0.978,0.001,0.003,0.978,Star,0.956,Known,Star
2XMM J111227.7-762529,0.001,0.002,0.001,0.000,0.997,0.000,0.000,0.997,Star,0.993,Known,Star
2XMM J111327.6-763416,0.010,0.010,0.000,0.001,0.973,0.003,0.003,0.973,Star,0.946,Known,Star
2XMM J111517.9-215656,0.396,0.030,0.050,0.000,0.510,0.008,0.006,0.510,Star,0.020,Known,GRB
2XMM J111715.9+175741,0.464,0.140,0.062,0.006,0.284,0.006,0.038,0.464,AGN,-0.072,Known,CV
2XMM J111737.7+073542,0.151,0.038,0.004,0.002,0.762,0.015,0.028,0.762,Star,0.524,Unknown,None
2XMM J111750.7+075710,0.539,0.038,0.031,0.004,0.350,0.005,0.033,0.539,AGN,0.079,Known,AGN
2XMM J112115.2-603724,0.048,0.444,0.000,0.008,0.082,0.004,0.414,0.444,CV,-0.112,Known,XRB
2XMM J112313.6+012714,0.009,0.005,0.001,0.000,0.985,0.001,0.000,0.985,Star,0.969,Unknown,None
2XMM J112328.0+052823,0.844,0.058,0.016,0.010,0.058,0.002,0.012,0.844,AGN,0.688,Known,AGN
2XMM J112425.3-592319,0.010,0.011,0.000,0.005,0.962,0.004,0.008,0.962,Star,0.924,Unknown,None
2XMM J113608.0-613558,0.038,0.064,0.059,0.004,0.809,0.001,0.025,0.809,Star,0.619,Unknown,None
2XMM J113626.8-613439,0.129,0.029,0.024,0.004,0.715,0.002,0.097,0.715,Star,0.431,Unknown,None
2XMM J113632.8-613817,0.025,0.076,0.004,0.004,0.837,0.004,0.050,0.837,Star,0.674,Unknown,None
2XMM J113826.7+032207,0.156,0.682,0.006,0.018,0.054,0.006,0.078,0.682,CV,0.364,Known,CV
2XMM J113837.8-373401,0.497,0.025,0.091,0.000,0.373,0.006,0.009,0.497,AGN,-0.007,Known,AGN
2XMM J113901.7-374418,0.986,0.002,0.000,0.001,0.001,0.006,0.005,0.986,AGN,0.971,Known,AGN
2XMM J113915.5-375236,0.074,0.027,0.000,0.000,0.887,0.001,0.011,0.887,Star,0.774,Unknown,None
2XMM J114008.7+030710,0.558,0.138,0.022,0.020,0.182,0.022,0.058,0.558,AGN,0.116,Known,AGN
2XMM J114515.5+794053,0.432,0.148,0.004,0.020,0.052,0.256,0.088,0.432,AGN,-0.136,Known,AGN
2XMM J114550.9-183017,0.002,0.004,0.000,0.000,0.994,0.000,0.000,0.994,Star,0.988,Unknown,None
2XMM J115839.0-524607,0.020,0.018,0.001,0.001,0.939,0.005,0.016,0.939,Star,0.879,Known,Star
2XMM J115846.5+434735,0.000,0.001,0.000,0.000,1.000,0.000,0.000,1.000,Star,0.999,Unknown,None
2XMM J120143.6-184857,0.246,0.006,0.005,0.047,0.279,0.366,0.054,0.366,ULX,-0.269,Unknown,None
2XMM J120202.4-210136,0.002,0.000,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Unknown,None
2XMM J120256.9-205602,0.652,0.120,0.010,0.000,0.172,0.000,0.046,0.652,AGN,0.304,Known,AGN
2XMM J120259.2-205236,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMM J120309.5+443152,0.776,0.020,0.000,0.000,0.086,0.098,0.020,0.776,AGN,0.552,Known,AGN
2XMM J120502.0-074754,0.002,0.001,0.000,0.000,0.996,0.001,0.001,0.996,Star,0.992,Unknown,None
2XMM J120525.3-620504,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Unknown,None
2XMM J120856.8-523012,0.001,0.000,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.997,Unknown,None
2XMM J121018.0-521910,0.011,0.003,0.006,0.001,0.968,0.004,0.010,0.968,Star,0.935,Unknown,None
2XMM J121032.5+392421,0.982,0.008,0.000,0.000,0.004,0.002,0.004,0.982,AGN,0.963,Known,AGN
2XMM J121412.8-471342,0.812,0.006,0.000,0.011,0.039,0.031,0.101,0.812,AGN,0.624,Known,AGN
2XMM J121417.6+140313,0.840,0.070,0.003,0.028,0.034,0.003,0.022,0.840,AGN,0.680,Known,AGN
2XMM J121539.4+523908,0.114,0.121,0.008,0.026,0.658,0.021,0.052,0.658,Star,0.316,Known,Star
2XMM J121544.0+523100,0.012,0.084,0.076,0.008,0.744,0.072,0.004,0.744,Star,0.488,Known,Star
2XMM J121826.4+294846,0.988,0.003,0.001,0.001,0.003,0.004,0.002,0.988,AGN,0.976,Known,AGN
2XMM J122131.6+281358,0.786,0.070,0.008,0.004,0.088,0.010,0.034,0.786,AGN,0.572,Known,AGN
2XMM J122349.6+072657,0.816,0.012,0.006,0.002,0.144,0.004,0.016,0.816,AGN,0.632,Known,AGN
2XMM J122543.2+333253,0.050,0.000,0.000,0.180,0.195,0.348,0.227,0.348,ULX,-0.304,Unknown,None
2XMM J122548.8+333249,0.775,0.047,0.002,0.005,0.016,0.087,0.068,0.775,AGN,0.551,Known,AGN
2XMM J122549.0+333202,0.105,0.000,0.001,0.083,0.075,0.409,0.328,0.409,ULX,-0.182,Unknown,None
2XMM J122601.9+311205,0.013,0.022,0.003,0.002,0.953,0.002,0.006,0.953,Star,0.906,Known,Star
2XMM J122837.2+015720,0.022,0.004,0.012,0.000,0.959,0.002,0.002,0.959,Star,0.918,Known,Star
2XMM J122939.7+075333,0.179,0.111,0.030,0.024,0.489,0.137,0.030,0.489,Star,-0.022,Known,ULX
2XMM J122945.1+075237,0.121,0.022,0.009,0.011,0.693,0.119,0.025,0.693,Star,0.386,Known,Star
2XMM J123049.2+122328,0.775,0.024,0.000,0.027,0.068,0.081,0.025,0.775,AGN,0.550,Known,AGN
2XMM J123054.8+255509,0.053,0.020,0.001,0.001,0.907,0.013,0.004,0.907,Star,0.815,Unknown,None
2XMM J123103.2+110648,0.470,0.075,0.013,0.015,0.272,0.114,0.042,0.470,AGN,-0.061,Unknown,None
2XMM J123115.4+255558,0.010,0.003,0.001,0.000,0.982,0.001,0.003,0.982,Star,0.964,Known,Star
2XMM J123118.3+201303,0.001,0.001,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J123126.4+105111,0.825,0.026,0.008,0.002,0.099,0.021,0.022,0.825,AGN,0.649,Known,AGN
2XMM J123316.6+000512,0.280,0.004,0.005,0.016,0.290,0.302,0.103,0.302,ULX,-0.396,Unknown,None
2XMM J123450.2+621014,0.032,0.023,0.001,0.000,0.922,0.005,0.017,0.922,Star,0.844,Unknown,None
2XMM J123600.5-395215,0.012,0.025,0.004,0.005,0.931,0.009,0.015,0.931,Star,0.863,Known,Star
2XMM J123709.4+131509,0.001,0.000,0.000,0.001,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMM J124120.2-573922,0.139,0.044,0.021,0.006,0.734,0.002,0.054,0.734,Star,0.468,Unknown,None
2XMM J124157.4+323202,0.076,0.000,0.000,0.038,0.034,0.348,0.504,0.504,XRB,0.008,Known,ULX
2XMM J124210.6+331703,0.858,0.037,0.007,0.014,0.036,0.003,0.045,0.858,AGN,0.716,Known,AGN
2XMM J124215.9+323249,0.032,0.014,0.000,0.342,0.142,0.372,0.098,0.372,ULX,-0.256,Known,SSS
2XMM J124250.4-630330,0.008,0.091,0.010,0.000,0.233,0.004,0.654,0.654,XRB,0.308,Known,XRB
2XMM J124345.0-630147,0.022,0.002,0.016,0.000,0.956,0.002,0.002,0.956,Star,0.912,Unknown,None
2XMM J124938.6-060444,0.001,0.008,0.000,0.000,0.989,0.000,0.002,0.989,Star,0.978,Known,Star
2XMM J125216.7-291807,0.001,0.002,0.000,0.000,0.995,0.001,0.001,0.995,Star,0.991,Unknown,None
2XMM J125224.2-291456,0.025,0.669,0.002,0.008,0.032,0.002,0.262,0.669,CV,0.338,Known,CV
2XMM J125232.7-765253,0.001,0.001,0.001,0.000,0.997,0.000,0.000,0.997,Star,0.993,Unknown,None
2XMM J125423.6+153957,0.285,0.050,0.012,0.002,0.551,0.044,0.056,0.551,Star,0.102,Unknown,None
2XMM J125528.3-691534,0.035,0.051,0.009,0.000,0.854,0.003,0.048,0.854,Star,0.708,Unknown,None
2XMM J125658.7+215345,0.604,0.049,0.019,0.003,0.272,0.038,0.017,0.604,AGN,0.207,Known,AGN
2XMM J125702.3+220151,0.125,0.521,0.013,0.061,0.147,0.074,0.062,0.521,CV,0.041,Known,CV
2XMM J125704.0+275118,0.069,0.009,0.000,0.000,0.919,0.001,0.002,0.919,Star,0.838,Known,Star
2XMM J125710.7+272417,0.683,0.052,0.009,0.002,0.224,0.010,0.021,0.683,AGN,0.365,Known,AGN
2XMM J125737.3-691721,0.005,0.042,0.018,0.002,0.075,0.005,0.853,0.853,XRB,0.706,Known,XRB
2XMM J125826.3+345615,0.681,0.054,0.033,0.003,0.205,0.011,0.012,0.681,AGN,0.363,Unknown,None
2XMM J125900.7+345047,0.165,0.002,0.001,0.011,0.039,0.725,0.057,0.725,ULX,0.450,Known,ULX
2XMM J125901.7+345113,0.083,0.002,0.001,0.019,0.023,0.770,0.102,0.770,ULX,0.540,Known,ULX
2XMM J125903.9+344702,0.186,0.016,0.002,0.028,0.152,0.486,0.130,0.486,ULX,-0.028,Known,AGN
2XMM J125909.4+350116,0.675,0.062,0.031,0.006,0.183,0.011,0.032,0.675,AGN,0.350,Unknown,None
2XMM J130022.1+282402,0.941,0.036,0.002,0.003,0.009,0.000,0.009,0.941,AGN,0.881,Known,AGN
2XMM J130028.5+283010,0.965,0.020,0.001,0.001,0.007,0.001,0.005,0.965,AGN,0.930,Known,AGN
2XMM J130059.9-631215,0.005,0.012,0.000,0.000,0.981,0.000,0.002,0.981,Star,0.962,Unknown,None
2XMM J130158.7-635808,0.016,0.076,0.002,0.002,0.037,0.002,0.865,0.865,XRB,0.731,Known,XRB
2XMM J130200.1+274657,0.344,0.238,0.002,0.002,0.342,0.016,0.056,0.344,AGN,-0.312,Known,AGN
2XMM J130219.9-633825,0.042,0.036,0.003,0.001,0.898,0.002,0.018,0.898,Star,0.796,Unknown,None
2XMM J130222.0-834856,0.018,0.014,0.004,0.000,0.953,0.000,0.011,0.953,Star,0.906,Unknown,None
2XMM J130521.6-651307,0.004,0.005,0.000,0.000,0.989,0.000,0.002,0.989,Star,0.978,Unknown,None
2XMM J130542.3+180103,0.172,0.306,0.060,0.014,0.182,0.118,0.148,0.306,CV,-0.388,Known,CV
2XMM J130543.9+181355,0.689,0.020,0.009,0.000,0.208,0.034,0.040,0.689,AGN,0.378,Unknown,None
2XMM J130713.9-402212,0.255,0.127,0.008,0.000,0.584,0.002,0.024,0.584,Star,0.168,Unknown,None
2XMM J130742.6-651233,0.156,0.038,0.024,0.000,0.740,0.005,0.037,0.740,Star,0.480,Unknown,None
2XMM J130753.8+535130,0.037,0.710,0.004,0.008,0.041,0.005,0.195,0.710,CV,0.420,Known,CV
2XMM J130807.6-651238,0.024,0.012,0.018,0.001,0.918,0.002,0.025,0.918,Star,0.836,Unknown,None
2XMM J130920.9+322706,0.009,0.008,0.000,0.000,0.978,0.000,0.005,0.978,Star,0.956,Known,Star
2XMM J131047.4+321815,0.012,0.009,0.000,0.000,0.976,0.000,0.003,0.976,Star,0.952,Known,Star
2XMM J131223.4+173659,0.060,0.450,0.138,0.000,0.258,0.018,0.076,0.450,CV,-0.100,Known,CV
2XMM J131246.3-232132,0.138,0.330,0.064,0.008,0.298,0.092,0.070,0.330,CV,-0.340,Known,CV
2XMM J131410.9-162023,0.035,0.008,0.013,0.000,0.941,0.003,0.000,0.941,Star,0.882,Known,Star
2XMM J131531.8-162721,0.000,0.001,0.000,0.000,0.998,0.001,0.000,0.998,Star,0.996,Known,Star
2XMM J132106.9+330930,0.013,0.004,0.000,0.000,0.980,0.003,0.000,0.980,Star,0.960,Unknown,None
2XMM J132419.0+300042,0.524,0.079,0.018,0.003,0.302,0.005,0.069,0.524,AGN,0.048,Unknown,None
2XMM J132519.3-382452,0.200,0.248,0.060,0.026,0.254,0.080,0.132,0.254,Star,-0.492,Known,AGN
2XMM J132601.6-473307,0.004,0.005,0.000,0.000,0.977,0.000,0.013,0.977,Star,0.955,Known,Star
2XMM J132607.0+655543,0.648,0.024,0.014,0.000,0.276,0.012,0.026,0.648,AGN,0.296,Known,AGN
2XMM J132623.0+655128,0.426,0.035,0.035,0.005,0.455,0.008,0.036,0.455,Star,-0.090,Unknown,None
2XMM J132626.3-615806,0.000,0.004,0.000,0.000,0.990,0.000,0.006,0.990,Star,0.980,Unknown,None
2XMM J132637.2-620808,0.006,0.028,0.000,0.000,0.006,0.002,0.958,0.958,XRB,0.916,Known,XRB
2XMM J132656.5+655937,0.574,0.014,0.036,0.006,0.347,0.001,0.022,0.574,AGN,0.148,Unknown,None
2XMM J132736.0-620059,0.000,0.005,0.001,0.000,0.977,0.001,0.016,0.977,Star,0.954,Unknown,None
2XMM J132938.6+582506,0.042,0.003,0.007,0.004,0.015,0.896,0.033,0.896,ULX,0.791,Known,ULX
2XMM J132943.2+471135,0.063,0.004,0.001,0.210,0.085,0.589,0.049,0.589,ULX,0.178,Known,ULX
2XMM J133000.9+471344,0.058,0.004,0.003,0.007,0.018,0.830,0.083,0.830,ULX,0.659,Known,ULX
2XMM J133046.8+241357,0.020,0.047,0.003,0.003,0.876,0.001,0.052,0.876,Star,0.751,Known,Star
2XMM J133135.2-315541,0.110,0.040,0.260,0.000,0.546,0.010,0.034,0.546,Star,0.092,Unknown,None
2XMM J133146.4+291635,0.017,0.067,0.003,0.010,0.835,0.039,0.030,0.835,Star,0.669,Known,Star
2XMM J133410.6+375956,0.555,0.055,0.011,0.015,0.230,0.092,0.043,0.555,AGN,0.111,Known,AGN
2XMM J133451.4+374619,0.006,0.011,0.000,0.000,0.976,0.001,0.005,0.976,Star,0.952,Known,Star
2XMM J133553.7-341743,0.892,0.030,0.006,0.008,0.007,0.030,0.026,0.892,AGN,0.785,Known,AGN
2XMM J133626.8-342635,0.024,0.003,0.028,0.000,0.924,0.005,0.017,0.924,Star,0.849,Known,Star
2XMM J133640.9+515450,0.072,0.118,0.000,0.002,0.778,0.000,0.030,0.778,Star,0.556,Known,CV
2XMM J133718.6+242303,0.967,0.013,0.000,0.001,0.007,0.002,0.009,0.967,AGN,0.934,Known,AGN
2XMM J133740.3+480754,0.062,0.022,0.022,0.000,0.866,0.014,0.014,0.866,Star,0.732,Known,Star
2XMM J133934.3-313204,0.151,0.033,0.010,0.004,0.753,0.002,0.047,0.753,Star,0.506,Unknown,None
2XMM J134124.8-622401,0.011,0.001,0.003,0.000,0.981,0.002,0.002,0.981,Star,0.963,Unknown,None
2XMM J134208.3+353915,0.674,0.076,0.000,0.004,0.020,0.154,0.072,0.674,AGN,0.348,Known,AGN
2XMM J134655.2-602313,0.041,0.015,0.005,0.003,0.925,0.000,0.012,0.925,Star,0.849,Unknown,None
2XMM J134731.9+582103,0.000,0.001,0.001,0.000,0.995,0.000,0.003,0.995,Star,0.990,Known,Star
2XMM J134736.4+173404,0.413,0.165,0.037,0.016,0.251,0.026,0.092,0.413,AGN,-0.173,Unknown,None
2XMM J134834.9+263109,0.885,0.072,0.001,0.002,0.021,0.001,0.018,0.885,AGN,0.770,Known,AGN
2XMM J134855.2+075735,0.320,0.174,0.032,0.002,0.248,0.004,0.220,0.320,AGN,-0.360,Known,CV
2XMM J134952.0-131336,0.040,0.104,0.000,0.002,0.828,0.000,0.026,0.828,Star,0.656,Known,CV
2XMM J135703.5-584708,0.001,0.009,0.003,0.001,0.981,0.001,0.005,0.981,Star,0.963,Known,Star
2XMM J135710.4-591552,0.008,0.011,0.000,0.000,0.980,0.000,0.001,0.980,Star,0.960,Unknown,None
2XMM J135724.5+652506,0.880,0.054,0.003,0.007,0.033,0.006,0.017,0.880,AGN,0.760,Known,AGN
2XMM J135916.9-615630,0.000,0.002,0.000,0.000,0.996,0.000,0.002,0.996,Star,0.992,Unknown,None
2XMM J140101.8-111223,0.338,0.232,0.014,0.008,0.382,0.002,0.024,0.382,Star,-0.236,Known,AGN
2XMM J140219.6-110459,0.015,0.004,0.007,0.000,0.967,0.003,0.004,0.967,Star,0.934,Known,Star
2XMM J140229.8+542118,0.079,0.003,0.000,0.081,0.410,0.236,0.191,0.410,Star,-0.180,Unknown,None
2XMM J140230.5-411516,0.508,0.063,0.048,0.011,0.304,0.019,0.046,0.508,AGN,0.017,Unknown,None
2XMM J140302.3-411531,0.072,0.105,0.016,0.004,0.769,0.008,0.028,0.769,Star,0.538,Unknown,None
2XMM J140314.3+541806,0.041,0.001,0.000,0.013,0.005,0.830,0.110,0.830,ULX,0.660,Known,ULX
2XMM J140319.6-412258,0.050,0.152,0.036,0.021,0.377,0.309,0.054,0.377,Star,-0.246,Known,ULX
2XMM J140340.2-413107,0.566,0.066,0.062,0.010,0.246,0.018,0.033,0.566,AGN,0.132,Unknown,None
2XMM J140413.3-412749,0.004,0.007,0.002,0.001,0.985,0.000,0.002,0.985,Star,0.970,Unknown,None
2XMM J140421.6+541921,0.007,0.002,0.000,0.010,0.944,0.022,0.015,0.944,Star,0.889,Known,Star
2XMM J140621.8+222347,0.622,0.172,0.004,0.022,0.118,0.006,0.056,0.622,AGN,0.244,Known,AGN
2XMM J140817.1-034617,0.040,0.242,0.450,0.002,0.154,0.012,0.100,0.450,GRB,-0.100,Known,GRB
2XMM J140907.2-451715,0.198,0.444,0.042,0.006,0.216,0.010,0.084,0.444,CV,-0.112,Known,CV
2XMM J140936.9+261632,0.004,0.007,0.000,0.000,0.988,0.000,0.000,0.988,Star,0.977,Known,Star
2XMM J141310.5-652019,0.660,0.022,0.000,0.024,0.064,0.104,0.126,0.660,AGN,0.320,Known,CV
2XMM J141314.9-031227,0.979,0.002,0.000,0.000,0.001,0.011,0.007,0.979,AGN,0.959,Known,AGN
2XMM J141424.3-652027,0.216,0.047,0.017,0.000,0.607,0.005,0.107,0.607,Star,0.215,Unknown,None
2XMM J141430.3-651621,0.078,0.016,0.006,0.039,0.438,0.151,0.272,0.438,Star,-0.124,Unknown,None
2XMM J141740.8+250835,0.094,0.058,0.008,0.004,0.794,0.028,0.014,0.794,Star,0.588,Unknown,None
2XMM J141759.5+250812,0.998,0.000,0.000,0.000,0.000,0.000,0.002,0.998,AGN,0.996,Known,AGN
2XMM J141925.3+064600,0.020,0.026,0.010,0.000,0.932,0.006,0.006,0.932,Star,0.864,Unknown,None
2XMM J142800.0+424410,0.018,0.004,0.010,0.000,0.963,0.003,0.002,0.963,Star,0.926,Known,Star
2XMM J142901.2+423050,0.000,0.000,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMM J142927.1-380409,0.278,0.178,0.012,0.002,0.506,0.000,0.024,0.506,Star,0.012,Known,CV
2XMM J142942.0-624044,0.012,0.130,0.026,0.020,0.646,0.070,0.096,0.646,Star,0.292,Known,Star
2XMM J143450.5+033843,0.226,0.108,0.216,0.000,0.404,0.008,0.038,0.404,Star,-0.192,Known,AGN
2XMM J143458.2-323755,0.006,0.004,0.004,0.000,0.986,0.000,0.000,0.986,Star,0.972,Unknown,None
2XMM J143841.5+631836,0.000,0.000,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMM J143900.1+641729,0.000,0.006,0.000,0.000,0.992,0.000,0.002,0.992,Star,0.984,Known,Star
2XMM J144207.4+352622,0.981,0.003,0.000,0.003,0.006,0.006,0.002,0.981,AGN,0.962,Known,AGN
2XMM J144659.9+025330,0.091,0.530,0.055,0.004,0.131,0.018,0.171,0.530,CV,0.060,Known,CV
2XMM J145108.7+270926,0.784,0.076,0.000,0.038,0.050,0.022,0.030,0.784,AGN,0.568,Known,AGN
2XMM J145123.3+190602,0.002,0.002,0.000,0.000,0.992,0.000,0.004,0.992,Star,0.984,Known,Star
2XMM J145821.9-314006,0.160,0.450,0.014,0.066,0.200,0.044,0.066,0.450,CV,-0.100,Known,XRB
2XMM J150335.4+661522,0.028,0.018,0.001,0.000,0.943,0.001,0.009,0.943,Star,0.886,Unknown,None
2XMM J151422.8+562133,0.289,0.031,0.000,0.002,0.618,0.005,0.055,0.618,Star,0.236,Unknown,None
2XMM J151602.3-010854,0.022,0.020,0.005,0.001,0.947,0.003,0.002,0.947,Star,0.894,Unknown,None
2XMM J151651.8+070833,0.011,0.008,0.000,0.000,0.968,0.000,0.013,0.968,Star,0.936,Unknown,None
2XMM J151701.3-160828,0.100,0.028,0.128,0.002,0.738,0.002,0.002,0.738,Star,0.476,Known,GRB
2XMM J152130.7+074916,0.526,0.077,0.023,0.026,0.276,0.034,0.038,0.526,AGN,0.052,Unknown,None
2XMM J153223.2-083200,0.007,0.010,0.000,0.000,0.964,0.003,0.016,0.964,Star,0.928,Known,Star
2XMM J153441.3+264252,0.012,0.042,0.000,0.000,0.938,0.000,0.008,0.938,Star,0.876,Known,Star
2XMM J153557.0+543750,0.001,0.041,0.001,0.001,0.949,0.000,0.006,0.949,Star,0.899,Known,Star
2XMM J153638.3+543333,0.662,0.082,0.004,0.001,0.167,0.001,0.086,0.662,AGN,0.323,Known,AGN
2XMM J154215.8-521921,0.006,0.007,0.002,0.000,0.978,0.000,0.007,0.978,Star,0.956,Unknown,None
2XMM J154219.7-521946,0.003,0.001,0.003,0.000,0.987,0.002,0.003,0.987,Star,0.975,Unknown,None
2XMM J154223.3-522309,0.020,0.186,0.004,0.002,0.128,0.000,0.660,0.660,XRB,0.320,Known,XRB
2XMM J154226.3-522438,0.052,0.019,0.033,0.000,0.879,0.008,0.009,0.879,Star,0.757,Unknown,None
2XMM J154229.7-522405,0.011,0.009,0.008,0.001,0.963,0.001,0.006,0.963,Star,0.925,Unknown,None
2XMM J154305.5-522709,0.195,0.153,0.023,0.003,0.517,0.005,0.103,0.517,Star,0.035,Unknown,None
2XMM J154735.5-624444,0.000,0.004,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Unknown,None
2XMM J154747.4-453330,0.041,0.036,0.005,0.001,0.873,0.006,0.038,0.873,Star,0.746,Unknown,None
2XMM J154813.4-452518,0.053,0.024,0.012,0.001,0.891,0.001,0.018,0.891,Star,0.783,Unknown,None
2XMM J154814.4-452839,0.036,0.696,0.002,0.004,0.035,0.004,0.223,0.696,CV,0.392,Known,CV
2XMM J154951.7-541630,0.100,0.094,0.021,0.002,0.716,0.005,0.062,0.716,Star,0.431,Known,Star
2XMM J155013.0-034749,0.105,0.422,0.005,0.025,0.356,0.005,0.083,0.422,CV,-0.156,Unknown,None
2XMM J155443.0-550343,0.006,0.003,0.002,0.000,0.987,0.001,0.001,0.987,Star,0.974,Unknown,None
2XMM J155608.9-232834,0.011,0.049,0.001,0.002,0.795,0.000,0.141,0.795,Star,0.591,Known,Star
2XMM J155629.4-234819,0.044,0.104,0.098,0.002,0.648,0.074,0.030,0.648,Star,0.296,Known,Star
2XMM J155630.7-532521,0.019,0.025,0.015,0.000,0.936,0.000,0.005,0.936,Star,0.872,Unknown,None
2XMM J155909.0-290915,0.105,0.076,0.137,0.001,0.579,0.005,0.097,0.579,Star,0.157,Unknown,None
2XMM J155909.6+350147,0.996,0.000,0.000,0.000,0.002,0.000,0.002,0.996,AGN,0.992,Known,AGN
2XMM J160504.3+324831,0.343,0.033,0.009,0.006,0.566,0.004,0.039,0.566,Star,0.132,Unknown,None
2XMM J160508.8+323922,0.875,0.031,0.010,0.002,0.066,0.002,0.014,0.875,AGN,0.749,Known,AGN
2XMM J160534.5+323941,0.529,0.025,0.033,0.001,0.250,0.011,0.151,0.529,AGN,0.057,Known,AGN
2XMM J160545.9+255145,0.087,0.505,0.036,0.016,0.118,0.016,0.224,0.505,CV,0.010,Known,XRB
2XMM J161401.5-225846,0.000,0.000,0.000,0.000,0.993,0.000,0.007,0.993,Star,0.986,Known,Star
2XMM J161411.1-230535,0.002,0.022,0.000,0.000,0.972,0.002,0.002,0.972,Star,0.944,Known,Star
2XMM J161440.7+335129,0.022,0.040,0.001,0.002,0.804,0.003,0.128,0.804,Star,0.608,Known,Star
2XMM J161736.2-510225,0.089,0.145,0.020,0.031,0.108,0.024,0.584,0.584,XRB,0.168,Known,XRB
2XMM J161741.9-833751,0.341,0.159,0.018,0.071,0.280,0.060,0.071,0.341,AGN,-0.317,Unknown,None
2XMM J162556.1-242048,0.070,0.024,0.050,0.002,0.828,0.000,0.026,0.828,Star,0.656,Known,Star
2XMM J162623.7-244313,0.004,0.005,0.000,0.000,0.987,0.000,0.004,0.987,Star,0.974,Known,Star
2XMM J162627.5-244152,0.032,0.036,0.029,0.003,0.693,0.012,0.195,0.693,Star,0.386,Known,Star
2XMM J162644.3-244313,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMM J162658.5-244536,0.003,0.001,0.003,0.000,0.991,0.000,0.002,0.991,Star,0.983,Known,Star
2XMM J162704.5-244259,0.001,0.001,0.001,0.000,0.997,0.000,0.001,0.997,Star,0.995,Known,Star
2XMM J162706.7-243815,0.006,0.003,0.009,0.000,0.974,0.001,0.007,0.974,Star,0.948,Known,Star
2XMM J162709.1-243408,0.030,0.004,0.016,0.000,0.931,0.003,0.016,0.931,Star,0.862,Known,Star
2XMM J162709.3-244319,0.002,0.002,0.001,0.000,0.997,0.000,0.000,0.997,Star,0.993,Known,Star
2XMM J162709.4-243718,0.008,0.002,0.002,0.000,0.958,0.000,0.031,0.958,Star,0.917,Known,Star
2XMM J162711.1-244046,0.004,0.002,0.004,0.000,0.966,0.000,0.024,0.966,Star,0.932,Known,Star
2XMM J162715.0-245137,0.027,0.013,0.027,0.000,0.922,0.004,0.007,0.922,Star,0.843,Known,Star
2XMM J162715.8-243843,0.003,0.005,0.004,0.000,0.977,0.000,0.010,0.977,Star,0.954,Known,Star
2XMM J162718.1-242852,0.058,0.022,0.013,0.001,0.814,0.003,0.091,0.814,Star,0.627,Known,Star
2XMM J162718.3-242906,0.024,0.005,0.048,0.000,0.911,0.004,0.008,0.911,Star,0.822,Known,Star
2XMM J162718.3-243915,0.009,0.003,0.004,0.000,0.898,0.004,0.083,0.898,Star,0.796,Known,Star
2XMM J162719.5-244140,0.004,0.003,0.001,0.001,0.989,0.001,0.001,0.989,Star,0.978,Known,Star
2XMM J162721.5-244142,0.026,0.038,0.006,0.006,0.736,0.002,0.186,0.736,Star,0.472,Known,Star
2XMM J162721.8-244335,0.002,0.001,0.002,0.000,0.994,0.000,0.001,0.994,Star,0.988,Known,Star
2XMM J162724.5-242934,0.014,0.000,0.002,0.000,0.984,0.000,0.000,0.984,Star,0.968,Known,Star
2XMM J162726.4-243923,0.011,0.010,0.015,0.001,0.952,0.000,0.011,0.952,Star,0.904,Known,Star
2XMM J162726.9-244050,0.008,0.007,0.003,0.000,0.967,0.000,0.014,0.967,Star,0.935,Known,Star
2XMM J162727.3-243116,0.001,0.001,0.000,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J162727.9-243933,0.042,0.028,0.014,0.001,0.806,0.002,0.108,0.806,Star,0.611,Known,Star
2XMM J162729.9-243336,0.014,0.004,0.008,0.000,0.940,0.002,0.032,0.940,Star,0.880,Known,Star
2XMM J162730.8-244726,0.005,0.003,0.007,0.000,0.982,0.000,0.003,0.982,Star,0.963,Known,Star
2XMM J162733.1-244114,0.002,0.003,0.001,0.001,0.989,0.000,0.005,0.989,Star,0.978,Known,Star
2XMM J162735.2-243833,0.000,0.000,0.000,0.000,0.998,0.000,0.002,0.998,Star,0.996,Known,Star
2XMM J162737.2-244237,0.012,0.007,0.004,0.003,0.941,0.000,0.033,0.941,Star,0.882,Known,Star
2XMM J162738.3-243658,0.001,0.003,0.000,0.000,0.990,0.000,0.005,0.990,Star,0.981,Known,Star
2XMM J162739.4-243915,0.004,0.006,0.002,0.000,0.982,0.000,0.005,0.982,Star,0.964,Known,Star
2XMM J162747.1-244535,0.000,0.000,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMM J162752.0-244050,0.013,0.026,0.003,0.001,0.914,0.001,0.041,0.914,Star,0.829,Known,Star
2XMM J162759.9-244818,0.000,0.001,0.001,0.000,0.998,0.000,0.001,0.998,Star,0.996,Known,Star
2XMM J162802.8-491154,0.006,0.021,0.000,0.005,0.026,0.000,0.942,0.942,XRB,0.884,Known,XRB
2XMM J162804.6-243456,0.007,0.006,0.001,0.000,0.974,0.001,0.012,0.974,Star,0.948,Known,Star
2XMM J162804.7-243710,0.001,0.000,0.000,0.001,0.994,0.000,0.004,0.994,Star,0.988,Known,Star
2XMM J162827.3+393858,0.098,0.146,0.013,0.003,0.691,0.003,0.046,0.691,Star,0.383,Unknown,None
2XMM J162844.2-492020,0.064,0.019,0.003,0.001,0.885,0.003,0.025,0.885,Star,0.771,Unknown,None
2XMM J163120.0-484309,0.016,0.023,0.005,0.001,0.948,0.001,0.006,0.948,Star,0.896,Unknown,None
2XMM J163148.2-484900,0.037,0.051,0.002,0.014,0.166,0.003,0.729,0.729,XRB,0.457,Known,XRB
2XMM J163201.8-475228,0.044,0.194,0.008,0.012,0.044,0.004,0.694,0.694,XRB,0.388,Known,XRB
2XMM J163216.7-672739,0.008,0.166,0.002,0.002,0.014,0.002,0.806,0.806,XRB,0.612,Known,XRB
2XMM J163249.5-485526,0.111,0.039,0.033,0.003,0.777,0.004,0.032,0.777,Star,0.554,Unknown,None
2XMM J163250.6+053907,0.137,0.057,0.012,0.001,0.766,0.004,0.023,0.766,Star,0.532,Unknown,None
2XMM J163419.5+570950,0.061,0.075,0.025,0.003,0.789,0.030,0.017,0.789,Star,0.578,Known,Star
2XMM J163419.7+570948,0.014,0.040,0.015,0.003,0.873,0.043,0.012,0.873,Star,0.746,Known,Star
2XMM J163445.3-473121,0.067,0.029,0.024,0.002,0.868,0.000,0.010,0.868,Star,0.736,Unknown,None
2XMM J163652.8-474248,0.032,0.015,0.005,0.001,0.839,0.001,0.107,0.839,Star,0.678,Unknown,None
2XMM J163655.6-474232,0.091,0.019,0.036,0.001,0.838,0.000,0.015,0.838,Star,0.676,Unknown,None
2XMM J163750.8-465544,0.112,0.080,0.037,0.003,0.718,0.003,0.047,0.718,Star,0.436,Unknown,None
2XMM J163855.1-470146,0.043,0.015,0.002,0.000,0.926,0.004,0.010,0.926,Star,0.852,Unknown,None
2XMM J163905.3-464211,0.050,0.154,0.000,0.016,0.034,0.006,0.740,0.740,XRB,0.480,Known,XRB
2XMM J163925.7-465301,0.048,0.032,0.006,0.004,0.892,0.002,0.018,0.892,Star,0.784,Unknown,None
2XMM J164005.1-534530,0.003,0.001,0.001,0.000,0.955,0.000,0.041,0.955,Star,0.910,Known,Star
2XMM J164031.8-415647,0.061,0.033,0.016,0.000,0.876,0.001,0.014,0.876,Star,0.752,Unknown,None
2XMM J164151.1-453225,0.016,0.100,0.018,0.000,0.270,0.004,0.592,0.592,XRB,0.184,Known,XRB
2XMM J164840.1-690139,0.001,0.002,0.000,0.000,0.995,0.000,0.001,0.995,Star,0.990,Known,Star
2XMM J164932.8-690537,0.056,0.060,0.056,0.003,0.780,0.005,0.040,0.780,Star,0.560,Unknown,None
2XMM J165050.9-685914,0.001,0.003,0.000,0.000,0.992,0.001,0.004,0.992,Star,0.984,Unknown,None
2XMM J165334.3-415857,0.011,0.001,0.013,0.000,0.969,0.000,0.006,0.969,Star,0.938,Known,Star
2XMM J165334.4-414423,0.007,0.002,0.010,0.000,0.949,0.000,0.033,0.949,Star,0.897,Known,Star
2XMM J165335.9-413807,0.005,0.011,0.003,0.000,0.977,0.001,0.004,0.977,Star,0.953,Known,Star
2XMM J165346.8-414940,0.032,0.015,0.015,0.002,0.913,0.002,0.021,0.913,Star,0.825,Known,Star
2XMM J165348.2-414008,0.059,0.039,0.002,0.001,0.875,0.000,0.024,0.875,Star,0.751,Known,Star
2XMM J165359.9-415935,0.013,0.001,0.003,0.000,0.979,0.001,0.003,0.979,Star,0.958,Known,Star
2XMM J165401.4-414953,0.003,0.002,0.000,0.000,0.991,0.000,0.004,0.991,Star,0.982,Known,Star
2XMM J165401.9-414336,0.007,0.008,0.008,0.000,0.967,0.001,0.009,0.967,Star,0.935,Known,Star
2XMM J165402.2-415320,0.005,0.003,0.003,0.001,0.985,0.000,0.003,0.985,Star,0.971,Known,Star
2XMM J165403.1-420336,0.024,0.011,0.004,0.001,0.940,0.001,0.019,0.940,Star,0.880,Known,Star
2XMM J165404.5-415029,0.006,0.000,0.003,0.000,0.986,0.000,0.005,0.986,Star,0.972,Known,Star
2XMM J165410.7-413918,0.016,0.022,0.002,0.000,0.952,0.000,0.008,0.952,Star,0.904,Known,Star
2XMM J165413.1-414505,0.007,0.038,0.002,0.000,0.937,0.001,0.014,0.937,Star,0.874,Known,Star
2XMM J165414.2-415011,0.014,0.014,0.022,0.003,0.921,0.011,0.015,0.921,Star,0.842,Known,Star
2XMM J165414.4-415005,0.154,0.077,0.031,0.019,0.596,0.046,0.077,0.596,Star,0.191,Unknown,None
2XMM J165417.4-414828,0.004,0.000,0.011,0.000,0.981,0.001,0.003,0.981,Star,0.963,Known,Star
2XMM J165417.7-415236,0.012,0.006,0.004,0.000,0.969,0.002,0.007,0.969,Star,0.938,Known,Star
2XMM J165423.4-415020,0.009,0.001,0.009,0.000,0.979,0.001,0.001,0.979,Star,0.959,Known,Star
2XMM J165423.7-415016,0.007,0.002,0.002,0.000,0.987,0.000,0.003,0.987,Star,0.973,Known,Star
2XMM J165425.1-415212,0.008,0.005,0.015,0.001,0.967,0.000,0.005,0.967,Star,0.935,Known,Star
2XMM J165425.9-414954,0.001,0.002,0.003,0.000,0.990,0.001,0.002,0.990,Star,0.980,Known,Star
2XMM J165426.3-414358,0.002,0.000,0.008,0.000,0.989,0.000,0.001,0.989,Star,0.978,Known,Star
2XMM J165426.5-414931,0.015,0.007,0.012,0.000,0.964,0.000,0.002,0.964,Star,0.928,Known,Star
2XMM J165427.8-414632,0.049,0.014,0.003,0.001,0.926,0.000,0.008,0.926,Star,0.852,Known,Star
2XMM J165429.2-415047,0.013,0.004,0.011,0.000,0.965,0.001,0.005,0.965,Star,0.929,Known,Star
2XMM J165431.8-415107,0.052,0.035,0.005,0.001,0.886,0.000,0.021,0.886,Star,0.772,Known,Star
2XMM J165432.0-415154,0.011,0.013,0.000,0.001,0.971,0.000,0.003,0.971,Star,0.943,Known,Star
2XMM J165434.7-414623,0.001,0.015,0.001,0.000,0.977,0.001,0.004,0.977,Star,0.955,Known,Star
2XMM J165435.2-415829,0.006,0.006,0.003,0.000,0.975,0.000,0.010,0.975,Star,0.950,Known,Star
2XMM J165436.4-414749,0.007,0.007,0.003,0.001,0.977,0.000,0.005,0.977,Star,0.955,Known,Star
2XMM J165439.2-414450,0.012,0.013,0.000,0.000,0.968,0.001,0.006,0.968,Star,0.936,Known,Star
2XMM J165445.2-415244,0.002,0.022,0.000,0.001,0.968,0.000,0.007,0.968,Star,0.936,Known,Star
2XMM J165456.7-420155,0.008,0.010,0.098,0.006,0.868,0.002,0.008,0.868,Star,0.736,Known,Star
2XMM J165749.8+352032,0.019,0.096,0.001,0.002,0.012,0.001,0.868,0.868,XRB,0.737,Known,XRB
2XMM J170206.6-295642,0.138,0.109,0.069,0.003,0.471,0.014,0.196,0.471,Star,-0.058,Known,XRB
2XMM J170330.2+454047,0.958,0.020,0.000,0.003,0.009,0.000,0.010,0.958,AGN,0.916,Known,AGN
2XMM J170356.7-375037,0.005,0.054,0.000,0.001,0.053,0.000,0.888,0.888,XRB,0.775,Known,XRB
2XMM J170634.4+235818,0.009,0.053,0.001,0.000,0.122,0.001,0.816,0.816,XRB,0.631,Known,XRB
2XMM J170933.8-401739,0.056,0.011,0.023,0.000,0.873,0.012,0.025,0.873,Star,0.746,Unknown,None
2XMM J171012.5-280750,0.024,0.268,0.004,0.026,0.114,0.006,0.558,0.558,XRB,0.116,Known,XRB
2XMM J171130.3-272629,0.001,0.001,0.000,0.000,0.994,0.000,0.004,0.994,Star,0.988,Known,Star
2XMM J171149.9-272050,0.010,0.005,0.000,0.000,0.985,0.000,0.000,0.985,Star,0.970,Unknown,None
2XMM J171236.3-241445,0.010,0.795,0.000,0.001,0.004,0.000,0.190,0.795,CV,0.590,Known,CV
2XMM J171429.7-392801,0.009,0.009,0.010,0.001,0.967,0.002,0.002,0.967,Star,0.934,Unknown,None
2XMM J172151.1-234709,0.024,0.038,0.008,0.001,0.845,0.000,0.084,0.845,Star,0.690,Unknown,None
2XMM J172511.3-361658,0.008,0.096,0.000,0.000,0.062,0.000,0.834,0.834,XRB,0.668,Known,XRB
2XMM J172803.0-350039,0.055,0.091,0.015,0.004,0.750,0.007,0.078,0.750,Star,0.500,Unknown,None
2XMM J172819.7-141555,0.678,0.086,0.020,0.004,0.140,0.004,0.068,0.678,AGN,0.356,Known,AGN
2XMM J173021.9-055933,0.046,0.672,0.000,0.002,0.012,0.000,0.268,0.672,CV,0.344,Known,CV
2XMM J173049.5-213432,0.201,0.027,0.011,0.003,0.644,0.001,0.115,0.644,Star,0.288,Unknown,None
2XMM J173113.5-212549,0.128,0.106,0.016,0.000,0.648,0.002,0.100,0.648,Star,0.296,Unknown,None
2XMM J173159.7-191355,0.064,0.831,0.002,0.002,0.019,0.002,0.080,0.831,CV,0.662,Known,CV
2XMM J173215.1-161521,0.070,0.698,0.000,0.004,0.122,0.000,0.106,0.698,CV,0.396,Known,CV
2XMM J173442.5-323454,0.003,0.001,0.000,0.001,0.985,0.001,0.009,0.985,Star,0.969,Known,Star
2XMM J173447.9-323420,0.001,0.004,0.000,0.000,0.994,0.000,0.001,0.994,Star,0.988,Known,Star
2XMM J173453.0-323357,0.003,0.000,0.000,0.000,0.997,0.000,0.001,0.997,Star,0.993,Known,Star
2XMM J173859.5-442659,0.000,0.016,0.012,0.002,0.050,0.002,0.918,0.918,XRB,0.836,Known,XRB
2XMM J174016.0-290337,0.064,0.329,0.009,0.001,0.196,0.009,0.392,0.392,XRB,-0.216,Unknown,None
2XMM J174445.4-295046,0.041,0.136,0.008,0.004,0.241,0.000,0.570,0.570,XRB,0.140,Unknown,None
2XMM J174457.4-285021,0.066,0.037,0.008,0.002,0.504,0.005,0.380,0.504,Star,0.007,Known,XRB
2XMM J174530.0-290704,0.000,0.000,0.000,0.000,0.991,0.000,0.008,0.991,Star,0.982,Known,Star
2XMM J174535.5-290124,0.017,0.017,0.004,0.001,0.077,0.002,0.881,0.881,XRB,0.761,Known,XRB
2XMM J174539.9-290028,0.032,0.048,0.011,0.005,0.180,0.008,0.716,0.716,XRB,0.432,Known,XRB
2XMM J174544.8-285955,0.105,0.041,0.006,0.007,0.237,0.009,0.595,0.595,XRB,0.189,Unknown,None
2XMM J174610.7-290020,0.032,0.058,0.000,0.009,0.451,0.025,0.425,0.451,Star,-0.098,Unknown,None
2XMM J174702.4-285300,0.008,0.024,0.005,0.003,0.038,0.009,0.913,0.913,XRB,0.825,Known,XRB
2XMM J174725.8-300002,0.022,0.040,0.016,0.000,0.056,0.002,0.864,0.864,XRB,0.728,Known,XRB
2XMM J174726.0-300242,0.018,0.044,0.000,0.004,0.028,0.008,0.898,0.898,XRB,0.796,Known,XRB
2XMM J174730.8-281347,0.006,0.143,0.001,0.000,0.812,0.001,0.037,0.812,Star,0.625,Unknown,None
2XMM J174906.8-273232,0.030,0.108,0.022,0.004,0.130,0.010,0.696,0.696,XRB,0.392,Known,XRB
2XMM J174938.0-282116,0.091,0.060,0.000,0.007,0.009,0.004,0.829,0.829,XRB,0.658,Known,XRB
2XMM J175026.5-311402,0.002,0.003,0.005,0.000,0.978,0.000,0.012,0.978,Star,0.956,Unknown,None
2XMM J175328.3-012704,0.014,0.086,0.010,0.002,0.178,0.010,0.700,0.700,XRB,0.400,Known,XRB
2XMM J175425.4-261952,0.046,0.198,0.000,0.002,0.420,0.000,0.334,0.420,Star,-0.160,Known,XRB
2XMM J175624.0-290924,0.009,0.147,0.003,0.000,0.803,0.000,0.038,0.803,Star,0.606,Unknown,None
2XMM J175804.0+805747,0.252,0.246,0.020,0.007,0.423,0.005,0.047,0.423,Star,-0.153,Unknown,None
2XMM J180035.5+081014,0.218,0.542,0.004,0.020,0.056,0.004,0.156,0.542,CV,0.084,Known,CV
2XMM J180112.4-254436,0.006,0.023,0.005,0.000,0.185,0.007,0.774,0.774,XRB,0.548,Known,XRB
2XMM J180223.0-231322,0.073,0.137,0.016,0.017,0.666,0.029,0.062,0.666,Star,0.332,Unknown,None
2XMM J180241.8-201717,0.016,0.150,0.000,0.004,0.036,0.002,0.792,0.792,XRB,0.584,Known,XRB
2XMM J180358.8-242529,0.017,0.025,0.002,0.000,0.930,0.003,0.023,0.930,Star,0.860,Known,Star
2XMM J180405.2-242513,0.018,0.005,0.026,0.001,0.941,0.000,0.009,0.941,Star,0.881,Known,Star
2XMM J180430.4-273933,0.096,0.378,0.014,0.022,0.150,0.004,0.336,0.378,CV,-0.244,Known,XRB
2XMM J180433.6-242709,0.023,0.005,0.005,0.001,0.937,0.002,0.027,0.937,Star,0.875,Known,Star
2XMM J180435.2-242731,0.042,0.070,0.006,0.000,0.814,0.002,0.066,0.814,Star,0.628,Known,Star
2XMM J180442.0-242134,0.026,0.012,0.003,0.001,0.924,0.001,0.033,0.924,Star,0.848,Known,Star
2XMM J180451.1-274321,0.006,0.124,0.000,0.000,0.853,0.003,0.014,0.853,Star,0.706,Unknown,None
2XMM J180527.3+022955,0.004,0.047,0.004,0.008,0.900,0.019,0.017,0.900,Star,0.801,Known,Star
2XMM J180533.5-622122,0.016,0.014,0.011,0.004,0.950,0.003,0.004,0.950,Star,0.900,Unknown,None
2XMM J180609.0-274554,0.023,0.224,0.000,0.000,0.712,0.002,0.039,0.712,Star,0.424,Unknown,None
2XMM J180640.5-495506,0.021,0.046,0.004,0.000,0.920,0.001,0.008,0.920,Star,0.840,Unknown,None
2XMM J180658.7-500250,0.257,0.189,0.052,0.041,0.225,0.023,0.213,0.257,AGN,-0.485,Unknown,None
2XMM J180659.8-292427,0.080,0.212,0.000,0.012,0.034,0.002,0.660,0.660,XRB,0.320,Known,XRB
2XMM J180706.8-192559,0.027,0.023,0.005,0.001,0.908,0.002,0.034,0.908,Star,0.815,Unknown,None
2XMM J180714.5-291601,0.002,0.122,0.004,0.000,0.849,0.000,0.023,0.849,Star,0.698,Unknown,None
2XMM J180720.4-501653,0.162,0.085,0.002,0.000,0.573,0.004,0.174,0.573,Star,0.146,Unknown,None
2XMM J180749.6-203017,0.022,0.012,0.006,0.000,0.940,0.002,0.018,0.940,Star,0.880,Unknown,None
2XMM J180904.0-364913,0.003,0.029,0.000,0.000,0.965,0.000,0.004,0.965,Star,0.930,Unknown,None
2XMM J180910.2-232651,0.015,0.100,0.010,0.006,0.853,0.000,0.016,0.853,Star,0.706,Unknown,None
2XMM J180940.0-194103,0.061,0.031,0.003,0.004,0.287,0.002,0.611,0.611,XRB,0.223,Unknown,None
2XMM J181030.3-233400,0.000,0.005,0.000,0.000,0.993,0.000,0.003,0.993,Star,0.986,Known,Star
2XMM J181113.6-193338,0.092,0.100,0.027,0.013,0.675,0.003,0.090,0.675,Star,0.350,Unknown,None
2XMM J181330.6-333627,0.110,0.401,0.057,0.017,0.213,0.021,0.183,0.401,CV,-0.199,Unknown,None
2XMM J181431.7-170947,0.014,0.174,0.000,0.002,0.014,0.000,0.796,0.796,XRB,0.592,Known,XRB
2XMM J181923.5-205209,0.032,0.004,0.000,0.000,0.924,0.002,0.038,0.924,Star,0.848,Unknown,None
2XMM J181937.6-205626,0.041,0.019,0.015,0.003,0.896,0.001,0.025,0.896,Star,0.792,Unknown,None
2XMM J182140.5-273136,0.016,0.377,0.001,0.001,0.590,0.001,0.014,0.590,Star,0.180,Known,CV
2XMM J182546.6-370617,0.026,0.222,0.002,0.006,0.022,0.002,0.720,0.720,XRB,0.440,Known,XRB
2XMM J182639.6-114216,0.011,0.123,0.005,0.001,0.835,0.003,0.021,0.835,Star,0.671,Unknown,None
2XMM J182928.0-234748,0.010,0.046,0.000,0.002,0.028,0.004,0.910,0.910,XRB,0.820,Known,XRB
2XMM J182944.0-095123,0.004,0.064,0.000,0.000,0.026,0.006,0.900,0.900,XRB,0.800,Known,XRB
2XMM J183022.3+012044,0.006,0.000,0.002,0.000,0.978,0.000,0.014,0.978,Star,0.956,Known,Star
2XMM J183251.4-100106,0.118,0.067,0.005,0.002,0.712,0.002,0.095,0.712,Star,0.424,Unknown,None
2XMM J183328.3-102407,0.005,0.014,0.000,0.000,0.946,0.000,0.034,0.946,Star,0.892,Known,Star
2XMM J183525.8-073650,0.055,0.098,0.007,0.000,0.256,0.001,0.583,0.583,XRB,0.167,Unknown,None
2XMM J184030.1+051316,0.005,0.003,0.000,0.000,0.987,0.000,0.005,0.987,Star,0.974,Unknown,None
2XMM J184448.1-741833,0.194,0.646,0.008,0.006,0.070,0.002,0.074,0.646,CV,0.292,Known,CV
2XMM J185256.1+004926,0.026,0.026,0.000,0.006,0.918,0.000,0.024,0.918,Star,0.836,Unknown,None
2XMM J185300.3-084519,0.014,0.029,0.011,0.000,0.936,0.000,0.010,0.936,Star,0.872,Unknown,None
2XMM J185330.6-012815,0.145,0.382,0.014,0.022,0.215,0.017,0.205,0.382,CV,-0.236,Unknown,None
2XMM J185502.3-310948,0.008,0.564,0.000,0.002,0.010,0.004,0.412,0.564,CV,0.128,Known,CV
2XMM J185640.8-374109,0.010,0.002,0.001,0.000,0.984,0.002,0.003,0.984,Star,0.968,Unknown,None
2XMM J190058.1-364505,0.002,0.124,0.004,0.000,0.844,0.000,0.026,0.844,Star,0.688,Unknown,None
2XMM J190104.2-370340,0.010,0.025,0.010,0.001,0.926,0.011,0.016,0.926,Star,0.851,Known,Star
2XMM J190108.6-365719,0.000,0.001,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.997,Known,Star
2XMM J190134.8-370056,0.007,0.004,0.002,0.003,0.977,0.001,0.008,0.977,Star,0.953,Known,Star
2XMM J190140.5-364431,0.006,0.118,0.000,0.000,0.861,0.000,0.016,0.861,Star,0.721,Known,Star
2XMM J190140.8-365234,0.003,0.010,0.002,0.000,0.947,0.002,0.037,0.947,Star,0.894,Known,Star
2XMM J190141.6-365831,0.003,0.002,0.001,0.000,0.988,0.000,0.007,0.988,Star,0.975,Known,Star
2XMM J190148.0-365721,0.014,0.007,0.006,0.000,0.945,0.001,0.028,0.945,Star,0.890,Known,Star
2XMM J190706.4+690843,0.010,0.858,0.002,0.002,0.026,0.002,0.100,0.858,CV,0.716,Known,CV
2XMM J191043.4+091629,0.056,0.194,0.002,0.004,0.119,0.005,0.620,0.620,XRB,0.241,Unknown,None
2XMM J191101.4+085248,0.099,0.041,0.020,0.008,0.797,0.001,0.034,0.797,Star,0.594,Unknown,None
2XMM J191350.3+050009,0.004,0.005,0.000,0.000,0.985,0.000,0.006,0.985,Star,0.970,Unknown,None
2XMM J191426.0+245643,0.022,0.610,0.008,0.066,0.233,0.030,0.033,0.610,CV,0.219,Known,CV
2XMM J191439.8+250040,0.003,0.006,0.000,0.000,0.977,0.000,0.014,0.977,Star,0.954,Unknown,None
2XMM J192128.5+435545,0.157,0.088,0.039,0.004,0.656,0.001,0.055,0.656,Star,0.312,Unknown,None
2XMM J194906.4+774423,0.022,0.912,0.016,0.002,0.020,0.000,0.028,0.912,CV,0.824,Known,CV
2XMM J195711.4-573822,0.270,0.062,0.006,0.002,0.550,0.002,0.108,0.550,Star,0.100,Known,CV
2XMM J200736.4+174213,0.040,0.884,0.006,0.000,0.036,0.002,0.032,0.884,CV,0.768,Known,CV
2XMM J200824.5-444009,0.739,0.186,0.002,0.005,0.047,0.002,0.019,0.739,AGN,0.478,Known,AGN
2XMM J200851.0+355538,0.008,0.008,0.000,0.000,0.970,0.000,0.014,0.970,Star,0.940,Known,Star
2XMM J200855.8-652743,0.122,0.474,0.072,0.022,0.192,0.022,0.096,0.474,CV,-0.052,Known,CV
2XMM J200953.1+354524,0.026,0.013,0.005,0.002,0.938,0.000,0.016,0.938,Star,0.876,Unknown,None
2XMM J201158.3-570511,0.684,0.151,0.002,0.021,0.067,0.019,0.056,0.684,AGN,0.368,Known,AGN
2XMM J201207.6-563826,0.003,0.004,0.000,0.000,0.992,0.000,0.001,0.992,Star,0.983,Unknown,None
2XMM J201751.4-445808,0.093,0.232,0.034,0.001,0.615,0.000,0.025,0.615,Star,0.230,Unknown,None
2XMM J201900.1+113507,0.004,0.013,0.001,0.000,0.973,0.000,0.010,0.973,Star,0.945,Unknown,None
2XMM J202331.9+335500,0.112,0.016,0.007,0.004,0.820,0.001,0.040,0.820,Star,0.640,Unknown,None
2XMM J202403.7+335202,0.064,0.096,0.004,0.000,0.794,0.000,0.042,0.794,Star,0.588,Known,XRB
2XMM J203225.8+405730,0.135,0.023,0.000,0.000,0.039,0.001,0.801,0.801,XRB,0.601,Known,XRB
2XMM J203246.6+411808,0.129,0.059,0.033,0.003,0.718,0.003,0.055,0.718,Star,0.436,Unknown,None
2XMM J203250.4+411749,0.076,0.061,0.006,0.002,0.801,0.002,0.052,0.801,Star,0.602,Unknown,None
2XMM J203306.3+411219,0.161,0.097,0.049,0.008,0.476,0.005,0.204,0.476,Star,-0.048,Unknown,None
2XMM J203500.7+601130,0.041,0.003,0.002,0.006,0.016,0.852,0.082,0.852,ULX,0.703,Known,ULX
2XMM J203721.6+753603,0.000,0.001,0.000,0.000,0.996,0.000,0.003,0.996,Star,0.993,Known,Star
2XMM J204009.0-005214,0.060,0.106,0.000,0.008,0.680,0.010,0.136,0.680,Star,0.360,Known,CV
2XMM J204151.1-322607,0.050,0.016,0.000,0.002,0.890,0.004,0.038,0.890,Star,0.780,Known,Star
2XMM J204326.7+274444,0.019,0.049,0.005,0.000,0.880,0.003,0.044,0.880,Star,0.760,Unknown,None
2XMM J204509.4-312028,0.008,0.002,0.000,0.000,0.984,0.002,0.004,0.984,Star,0.968,Known,Star
2XMM J204620.8-024844,0.782,0.008,0.000,0.034,0.012,0.128,0.036,0.782,AGN,0.564,Known,AGN
2XMM J205017.8-053626,0.062,0.812,0.000,0.010,0.042,0.000,0.074,0.812,CV,0.624,Known,CV
2XMM J205347.0+442301,0.125,0.189,0.015,0.008,0.536,0.011,0.115,0.536,Star,0.072,Unknown,None
2XMM J205856.7+450350,0.087,0.035,0.038,0.005,0.774,0.002,0.059,0.774,Star,0.548,Unknown,None
2XMM J210131.2+105251,0.060,0.252,0.078,0.002,0.526,0.012,0.070,0.526,Star,0.052,Known,CV
2XMM J210655.3+384511,0.062,0.078,0.042,0.019,0.754,0.023,0.022,0.754,Star,0.508,Known,Star
2XMM J210656.6+384444,0.042,0.093,0.039,0.028,0.734,0.041,0.024,0.734,Star,0.467,Unknown,None
2XMM J210758.1-051740,0.076,0.784,0.004,0.002,0.070,0.008,0.056,0.784,CV,0.568,Known,CV
2XMM J211219.7+480502,0.179,0.141,0.059,0.027,0.493,0.019,0.081,0.493,Star,-0.013,Unknown,None
2XMM J211403.5+060621,0.017,0.012,0.004,0.000,0.950,0.001,0.016,0.950,Star,0.900,Unknown,None
2XMM J211449.0+061858,0.010,0.000,0.000,0.000,0.982,0.000,0.008,0.982,Star,0.964,Unknown,None
2XMM J211541.0-584054,0.041,0.765,0.027,0.001,0.065,0.011,0.091,0.765,CV,0.530,Known,CV
2XMM J212209.6+770430,0.018,0.114,0.356,0.004,0.398,0.024,0.086,0.398,Star,-0.204,Known,GRB
2XMM J212646.6+374817,0.397,0.107,0.008,0.003,0.386,0.002,0.097,0.397,AGN,-0.205,Unknown,None
2XMM J212707.5+702212,0.002,0.003,0.000,0.005,0.979,0.002,0.009,0.979,Star,0.958,Known,Star
2XMM J213126.1+471724,0.337,0.196,0.008,0.006,0.409,0.003,0.041,0.409,Star,-0.181,Known,XRB
2XMM J213152.8-425130,0.143,0.001,0.000,0.012,0.318,0.467,0.059,0.467,ULX,-0.066,Unknown,None
2XMM J213216.8-425411,0.646,0.059,0.010,0.010,0.219,0.001,0.055,0.646,AGN,0.292,Known,AGN
2XMM J213343.5+510723,0.016,0.902,0.000,0.003,0.003,0.001,0.075,0.902,CV,0.804,Known,CV
2XMM J213756.3-434213,0.080,0.558,0.018,0.018,0.144,0.028,0.154,0.558,CV,0.116,Known,CV
2XMM J215157.9+140653,0.066,0.394,0.000,0.000,0.264,0.000,0.276,0.394,CV,-0.212,Known,CV
2XMM J215852.0-301332,0.966,0.009,0.000,0.002,0.016,0.001,0.007,0.966,AGN,0.933,Known,AGN
2XMM J220254.5-644044,0.007,0.007,0.001,0.001,0.976,0.002,0.006,0.976,Star,0.952,Known,Star
2XMM J220916.0-470959,0.952,0.010,0.000,0.000,0.030,0.002,0.006,0.952,AGN,0.904,Known,AGN
2XMM J221755.3-082103,0.074,0.580,0.004,0.002,0.024,0.000,0.316,0.580,CV,0.160,Known,CV
2XMM J223102.1+391838,0.005,0.011,0.002,0.000,0.974,0.000,0.007,0.974,Star,0.948,Unknown,None
2XMM J223439.9-374259,0.809,0.100,0.005,0.012,0.031,0.012,0.031,0.809,AGN,0.618,Known,AGN
2XMM J223546.2-260300,0.916,0.014,0.000,0.006,0.008,0.044,0.012,0.916,AGN,0.832,Known,AGN
2XMM J223555.5+334900,0.157,0.109,0.027,0.003,0.662,0.007,0.035,0.662,Star,0.324,Unknown,None
2XMM J224239.3+294331,0.951,0.005,0.000,0.007,0.017,0.010,0.009,0.951,AGN,0.903,Known,AGN
2XMM J224243.0-724344,0.000,0.002,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Unknown,None
2XMM J224622.6+575713,0.175,0.062,0.011,0.005,0.655,0.001,0.091,0.655,Star,0.310,Unknown,None
2XMM J224649.6+442001,0.006,0.022,0.000,0.002,0.962,0.000,0.008,0.962,Star,0.924,Known,Star
2XMM J224939.9-270652,0.086,0.826,0.008,0.006,0.042,0.004,0.028,0.826,CV,0.652,Known,CV
2XMM J225421.1+605942,0.017,0.002,0.018,0.000,0.935,0.010,0.018,0.935,Star,0.869,Known,Star
2XMM J225517.9-031039,0.020,0.572,0.000,0.000,0.018,0.002,0.388,0.572,CV,0.144,Known,CV
2XMM J225602.0+620315,0.019,0.014,0.031,0.000,0.917,0.001,0.018,0.917,Star,0.833,Known,Star
2XMM J225625.8+615748,0.024,0.005,0.026,0.000,0.920,0.001,0.023,0.920,Star,0.840,Unknown,None
2XMM J225820.4-364752,0.020,0.101,0.002,0.000,0.848,0.001,0.028,0.848,Star,0.696,Unknown,None
2XMM J230043.2+585029,0.009,0.004,0.001,0.000,0.977,0.000,0.009,0.977,Star,0.954,Unknown,None
2XMM J230156.9+585413,0.017,0.059,0.065,0.020,0.733,0.047,0.061,0.733,Star,0.465,Unknown,None
2XMM J230204.0+585524,0.096,0.149,0.044,0.038,0.550,0.027,0.099,0.550,Star,0.099,Unknown,None
2XMM J230307.4+085746,0.046,0.030,0.007,0.000,0.878,0.002,0.037,0.878,Star,0.756,Unknown,None
2XMM J230315.6+085226,0.995,0.001,0.000,0.000,0.001,0.002,0.001,0.995,AGN,0.990,Known,AGN
2XMM J230819.6-152435,0.006,0.034,0.000,0.004,0.948,0.000,0.008,0.948,Star,0.896,Known,Star
2XMM J230933.2+614215,0.096,0.068,0.001,0.004,0.767,0.002,0.062,0.767,Star,0.534,Unknown,None
2XMM J230949.1-064543,0.628,0.063,0.024,0.002,0.243,0.003,0.037,0.628,AGN,0.256,Unknown,None
2XMM J231001.1-064222,0.157,0.026,0.066,0.000,0.713,0.009,0.029,0.713,Star,0.425,Unknown,None
2XMM J231004.9-064031,0.312,0.038,0.056,0.008,0.544,0.004,0.038,0.544,Star,0.088,Unknown,None
2XMM J231630.5+790535,0.030,0.160,0.000,0.005,0.651,0.000,0.154,0.651,Star,0.302,Unknown,None
2XMM J231818.7-422237,0.186,0.004,0.003,0.111,0.270,0.353,0.073,0.353,ULX,-0.294,Unknown,None
2XMM J231926.6+790011,0.004,0.004,0.004,0.000,0.982,0.004,0.002,0.982,Star,0.964,Known,Star
2XMM J233152.3+195614,0.107,0.013,0.011,0.004,0.815,0.028,0.022,0.815,Star,0.630,Known,Star
2XMM J233326.0-152238,0.004,0.005,0.000,0.000,0.990,0.000,0.001,0.990,Star,0.980,Known,Star
2XMM J233642.9+620433,0.032,0.095,0.011,0.007,0.802,0.005,0.049,0.802,Star,0.604,Unknown,None
2XMM J233733.8+462728,0.000,0.004,0.000,0.000,0.992,0.000,0.004,0.992,Star,0.984,Known,Star
2XMM J233734.4+614749,0.169,0.197,0.005,0.011,0.513,0.003,0.101,0.513,Star,0.025,Unknown,None
2XMM J235036.7-335302,0.507,0.026,0.034,0.003,0.332,0.004,0.094,0.507,AGN,0.014,Unknown,None
2XMM J235052.6-335000,0.366,0.093,0.041,0.004,0.359,0.005,0.132,0.366,AGN,-0.268,Unknown,None
2XMM J235113.9+201346,0.278,0.026,0.010,0.000,0.480,0.008,0.198,0.480,Star,-0.040,Known,AGN
2XMM J235138.2-261303,0.075,0.092,0.005,0.006,0.770,0.002,0.051,0.770,Star,0.540,Unknown,None
2XMM J235448.9-150650,0.007,0.006,0.000,0.000,0.986,0.000,0.001,0.986,Star,0.972,Unknown,None
2XMM J235509.6+060041,0.830,0.006,0.000,0.002,0.140,0.002,0.020,0.830,AGN,0.660,Unknown,None
2XMMi J000028.5+622220,0.000,0.004,0.000,0.000,0.992,0.000,0.004,0.992,Star,0.984,Unknown,None
2XMMi J004508.5+421546,0.284,0.024,0.024,0.001,0.637,0.004,0.026,0.637,Star,0.274,Unknown,None
2XMMi J010253.1-724433,0.096,0.058,0.000,0.020,0.008,0.158,0.660,0.660,XRB,0.320,Known,XRB
2XMMi J032459.9-025612,0.672,0.136,0.013,0.001,0.149,0.001,0.028,0.672,AGN,0.344,Known,AGN
2XMMi J033017.2-523408,0.836,0.035,0.005,0.000,0.096,0.001,0.027,0.836,AGN,0.672,Known,AGN
2XMMi J043044.2+203416,0.002,0.002,0.000,0.000,0.995,0.000,0.001,0.995,Star,0.990,Unknown,None
2XMMi J043120.4-050742,0.001,0.000,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMMi J044741.7-063758,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Unknown,None
2XMMi J045120.2+493330,0.060,0.097,0.000,0.001,0.778,0.001,0.063,0.778,Star,0.556,Unknown,None
2XMMi J050749.4+302404,0.048,0.135,0.122,0.005,0.586,0.022,0.082,0.586,Star,0.172,Known,Star
2XMMi J053051.6+120837,0.044,0.030,0.004,0.000,0.912,0.000,0.010,0.912,Star,0.824,Known,Star
2XMMi J053056.9+115646,0.001,0.001,0.002,0.000,0.996,0.000,0.000,0.996,Star,0.992,Unknown,None
2XMMi J053426.5-052323,0.000,0.003,0.002,0.000,0.992,0.000,0.003,0.992,Star,0.984,Known,Star
2XMMi J053431.3-052855,0.000,0.000,0.001,0.000,0.998,0.001,0.000,0.998,Star,0.996,Known,Star
2XMMi J053450.4+095148,0.067,0.004,0.000,0.000,0.842,0.015,0.072,0.842,Star,0.684,Known,Star
2XMMi J053501.3-054113,0.012,0.006,0.006,0.002,0.934,0.000,0.040,0.934,Star,0.868,Known,Star
2XMMi J053502.0-052055,0.024,0.008,0.012,0.000,0.884,0.004,0.068,0.884,Star,0.768,Known,Star
2XMMi J053502.1-052910,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMMi J053502.8-052208,0.056,0.052,0.052,0.000,0.642,0.004,0.194,0.642,Star,0.284,Known,Star
2XMMi J053504.6-052357,0.021,0.001,0.004,0.000,0.966,0.000,0.008,0.966,Star,0.932,Known,Star
2XMMi J053505.3-053428,0.000,0.000,0.000,0.000,0.998,0.000,0.002,0.998,Star,0.996,Known,Star
2XMMi J053508.1+095533,0.002,0.004,0.001,0.000,0.992,0.000,0.001,0.992,Star,0.984,Known,Star
2XMMi J053508.3+094254,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMMi J053509.4-052126,0.008,0.002,0.012,0.000,0.978,0.000,0.000,0.978,Star,0.956,Known,Star
2XMMi J053510.0-052329,0.046,0.038,0.046,0.010,0.808,0.006,0.046,0.808,Star,0.616,Unknown,None
2XMMi J053510.5-052618,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMMi J053510.7-052801,0.058,0.000,0.008,0.000,0.916,0.004,0.014,0.916,Star,0.832,Known,Star
2XMMi J053512.1+095522,0.017,0.004,0.009,0.000,0.969,0.000,0.001,0.969,Star,0.938,Unknown,None
2XMMi J053513.4+095525,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMMi J053513.8-052425,0.052,0.000,0.000,0.000,0.932,0.004,0.012,0.932,Star,0.864,Known,Star
2XMMi J053514.4-053245,0.002,0.000,0.000,0.002,0.992,0.000,0.004,0.992,Star,0.984,Known,Star
2XMMi J053514.7-053909,0.008,0.002,0.000,0.000,0.986,0.000,0.004,0.986,Star,0.972,Known,Star
2XMMi J053515.4-053023,0.003,0.002,0.002,0.000,0.991,0.000,0.002,0.991,Star,0.982,Known,Star
2XMMi J053515.7-052629,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMMi J053516.2+095518,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMMi J053517.2-052646,0.006,0.000,0.000,0.000,0.988,0.000,0.006,0.988,Star,0.976,Known,Star
2XMMi J053517.9+095416,0.002,0.000,0.000,0.000,0.994,0.002,0.002,0.994,Star,0.988,Unknown,None
2XMMi J053518.4-051637,0.010,0.026,0.002,0.000,0.958,0.002,0.002,0.958,Star,0.916,Known,Star
2XMMi J053519.7+094747,0.002,0.001,0.000,0.000,0.995,0.000,0.002,0.995,Star,0.990,Unknown,None
2XMMi J053520.0-052537,0.002,0.000,0.000,0.000,0.998,0.000,0.000,0.998,Star,0.996,Known,Star
2XMMi J053522.1+095359,0.007,0.001,0.001,0.000,0.986,0.004,0.001,0.986,Star,0.972,Unknown,None
2XMMi J053522.2+095228,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMMi J053525.4-053403,0.000,0.002,0.003,0.000,0.995,0.000,0.000,0.995,Star,0.990,Known,Star
2XMMi J053527.1+095311,0.000,0.008,0.000,0.000,0.987,0.000,0.005,0.987,Star,0.974,Unknown,None
2XMMi J053618.8+095135,0.000,0.000,0.000,0.000,0.998,0.000,0.002,0.998,Star,0.996,Unknown,None
2XMMi J053619.0+100350,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Known,Star
2XMMi J053738.3-041312,0.003,0.001,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Unknown,None
2XMMi J053815.2-040630,0.000,0.001,0.000,0.000,0.999,0.000,0.000,0.999,Star,0.998,Known,Star
2XMMi J054444.6+092318,0.004,0.008,0.000,0.000,0.984,0.000,0.004,0.984,Star,0.968,Known,Star
2XMMi J055821.2-382448,0.103,0.099,0.036,0.008,0.706,0.004,0.044,0.706,Star,0.412,Unknown,None
2XMMi J060636.4-694937,0.468,0.166,0.037,0.070,0.141,0.031,0.087,0.468,AGN,-0.064,Unknown,None
2XMMi J060703.6-341842,0.006,0.058,0.002,0.000,0.914,0.000,0.020,0.914,Star,0.828,Known,Star
2XMMi J061345.3-235206,0.022,0.035,0.003,0.007,0.900,0.009,0.025,0.900,Star,0.800,Unknown,None
2XMMi J062616.6-543631,0.003,0.001,0.000,0.001,0.994,0.000,0.001,0.994,Star,0.988,Unknown,None
2XMMi J062837.9-543453,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMMi J070408.6+262510,0.063,0.823,0.001,0.014,0.010,0.004,0.085,0.823,CV,0.646,Known,CV
2XMMi J073813.1-303435,0.094,0.070,0.022,0.002,0.768,0.006,0.038,0.768,Star,0.536,Unknown,None
2XMMi J085417.7-052604,0.030,0.046,0.032,0.003,0.862,0.022,0.005,0.862,Star,0.724,Known,Star
2XMMi J085810.1-452732,0.001,0.000,0.000,0.000,0.997,0.000,0.002,0.997,Star,0.994,Unknown,None
2XMMi J094835.3-131316,0.193,0.256,0.013,0.061,0.420,0.004,0.053,0.420,Star,-0.160,Unknown,None
2XMMi J094854.5-131142,0.032,0.040,0.684,0.000,0.188,0.004,0.052,0.684,GRB,0.368,Known,GRB
2XMMi J094857.1-131204,0.312,0.050,0.145,0.005,0.462,0.003,0.023,0.462,Star,-0.076,Unknown,None
2XMMi J100245.5-081651,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMMi J101839.0+001407,0.002,0.002,0.000,0.000,0.994,0.000,0.002,0.994,Star,0.988,Known,Star
2XMMi J105627.2+070036,0.023,0.085,0.030,0.005,0.813,0.022,0.022,0.813,Star,0.625,Known,Star
2XMMi J105627.4+070036,0.008,0.026,0.003,0.005,0.924,0.022,0.012,0.924,Star,0.848,Known,Star
2XMMi J112146.7-595146,0.006,0.078,0.002,0.000,0.206,0.000,0.708,0.708,XRB,0.416,Known,XRB
2XMMi J123335.5+153050,0.003,0.022,0.000,0.000,0.973,0.002,0.000,0.973,Star,0.946,Unknown,None
2XMMi J124958.3-591143,0.194,0.049,0.068,0.001,0.641,0.010,0.037,0.641,Star,0.282,Unknown,None
2XMMi J132030.9-694729,0.000,0.000,0.000,0.000,1.000,0.000,0.000,1.000,Star,1.000,Unknown,None
2XMMi J132207.5-693812,0.002,0.008,0.000,0.000,0.988,0.000,0.002,0.988,Star,0.976,Known,Star
2XMMi J135357.1-470741,0.026,0.048,0.000,0.000,0.870,0.000,0.056,0.870,Star,0.740,Known,Star
2XMMi J150103.2-105229,0.090,0.148,0.228,0.000,0.412,0.076,0.046,0.412,Star,-0.176,Known,GRB
2XMMi J150103.2-105229,0.118,0.094,0.324,0.004,0.378,0.036,0.046,0.378,Star,-0.244,Unknown,None
2XMMi J150343.9-025203,0.082,0.039,0.086,0.003,0.647,0.064,0.079,0.647,Star,0.294,Unknown,None
2XMMi J155054.3-542747,0.030,0.020,0.012,0.000,0.928,0.000,0.010,0.928,Star,0.856,Unknown,None
2XMMi J161414.2-514857,0.031,0.019,0.001,0.002,0.935,0.000,0.012,0.935,Star,0.870,Unknown,None
2XMMi J161437.3-512935,0.002,0.006,0.000,0.000,0.990,0.000,0.002,0.990,Star,0.980,Unknown,None
2XMMi J162045.9-513004,0.018,0.222,0.010,0.000,0.096,0.000,0.654,0.654,XRB,0.308,Known,XRB
2XMMi J162517.6-490853,0.006,0.010,0.001,0.001,0.966,0.000,0.016,0.966,Star,0.932,Known,Star
2XMMi J164631.5-454645,0.003,0.002,0.000,0.000,0.992,0.000,0.003,0.992,Star,0.984,Unknown,None
2XMMi J165246.2-591259,0.566,0.054,0.000,0.002,0.104,0.142,0.132,0.566,AGN,0.132,Known,AGN
2XMMi J173920.9-310005,0.021,0.016,0.019,0.000,0.921,0.002,0.021,0.921,Star,0.842,Unknown,None
2XMMi J173948.2+100413,0.013,0.009,0.004,0.000,0.956,0.002,0.017,0.956,Star,0.912,Unknown,None
2XMMi J174535.5-290133,0.013,0.114,0.012,0.004,0.062,0.014,0.781,0.781,XRB,0.562,Known,XRB
2XMMi J174541.1-300055,0.005,0.000,0.000,0.000,0.986,0.000,0.009,0.986,Star,0.972,Unknown,None
2XMMi J174605.1-293054,0.013,0.035,0.000,0.000,0.017,0.000,0.935,0.935,XRB,0.870,Known,XRB
2XMMi J175322.2-350029,0.004,0.000,0.000,0.000,0.996,0.000,0.000,0.996,Star,0.992,Unknown,None
2XMMi J175331.8-345620,0.000,0.000,0.000,0.000,0.999,0.000,0.001,0.999,Star,0.998,Known,Star
2XMMi J175431.7-345702,0.037,0.031,0.001,0.001,0.878,0.004,0.048,0.878,Star,0.756,Unknown,None
2XMMi J180751.6+055147,0.062,0.488,0.000,0.008,0.148,0.002,0.292,0.488,CV,-0.024,Known,CV
2XMMi J181658.8-255638,0.034,0.246,0.130,0.140,0.334,0.056,0.060,0.334,Star,-0.332,Known,CV
2XMMi J181750.7-302629,0.070,0.322,0.004,0.096,0.270,0.012,0.226,0.322,CV,-0.356,Known,CV
2XMMi J183142.3-190637,0.032,0.027,0.000,0.002,0.915,0.000,0.024,0.915,Star,0.830,Unknown,None
2XMMi J184038.4-770928,0.873,0.019,0.001,0.007,0.026,0.041,0.033,0.873,AGN,0.746,Known,AGN
2XMMi J184501.4-043358,0.016,0.116,0.000,0.000,0.092,0.002,0.774,0.774,XRB,0.548,Known,XRB
2XMMi J184505.0-043351,0.170,0.173,0.013,0.010,0.387,0.002,0.245,0.387,Star,-0.226,Unknown,None
2XMMi J184725.1-631724,0.606,0.032,0.004,0.122,0.133,0.048,0.055,0.606,AGN,0.212,Known,AGN
2XMMi J184817.2-031016,0.036,0.020,0.000,0.000,0.862,0.000,0.082,0.862,Star,0.724,Known,XRB
2XMMi J190140.1+012625,0.026,0.126,0.010,0.002,0.064,0.014,0.758,0.758,XRB,0.516,Known,XRB
2XMMi J193024.0+184904,0.019,0.048,0.001,0.002,0.893,0.001,0.035,0.893,Star,0.787,Unknown,None
2XMMi J193835.8-461257,0.310,0.392,0.014,0.004,0.250,0.002,0.028,0.392,CV,-0.216,Known,CV
2XMMi J202342.6+422233,0.034,0.084,0.000,0.000,0.859,0.002,0.021,0.859,Star,0.718,Unknown,None
2XMMi J202424.2+422001,0.029,0.017,0.005,0.000,0.928,0.000,0.021,0.928,Star,0.856,Unknown,None
2XMMi J204745.0-363541,0.003,0.007,0.001,0.000,0.983,0.000,0.007,0.983,Star,0.965,Known,Star
2XMMi J210655.0+384508,0.015,0.057,0.037,0.018,0.818,0.038,0.017,0.818,Star,0.636,Known,Star
2XMMi J213040.4+220143,0.036,0.048,0.005,0.000,0.851,0.000,0.060,0.851,Star,0.702,Unknown,None
2XMMi J214229.1+123317,0.011,0.023,0.007,0.001,0.945,0.000,0.013,0.945,Star,0.890,Unknown,None
2XMMi J214729.0+474415,0.020,0.046,0.002,0.001,0.909,0.002,0.020,0.909,Star,0.818,Unknown,None
2XMMi J215053.6-055318,0.003,0.007,0.000,0.000,0.989,0.000,0.001,0.989,Star,0.978,Unknown,None
2XMMi J222359.6-014303,0.078,0.036,0.052,0.002,0.818,0.006,0.008,0.818,Star,0.636,Unknown,None
2XMMi J225036.9+573154,0.237,0.093,0.007,0.003,0.552,0.003,0.105,0.552,Star,0.104,Unknown,None
2XMMi J225236.3+574422,0.219,0.024,0.005,0.002,0.660,0.002,0.088,0.660,Star,0.320,Unknown,None
2XMMi J233430.3+392101,0.780,0.084,0.010,0.007,0.092,0.007,0.020,0.780,AGN,0.560,Unknown,None

